Differential privacy with partial knowledge

Differential privacy offers formal quantitative guarantees for algorithms over datasets, but it assumes attackers that know and can influence all but one record in the database. This assumption often vastly overapproximates the attackers' actual strength, resulting in unnecessarily poor utility. Recent work has made significant steps towards privacy in the presence of partial background knowledge, which can model a realistic attacker's uncertainty. Prior work, however, has definitional problems for correlated data and does not precisely characterize the underlying attacker model. We propose a practical criterion to prevent problems due to correlations, and we show how to characterize attackers with limited influence or only partial background knowledge over the dataset. We use these foundations to analyze practical scenarios: we significantly improve known results about the privacy of counting queries under partial knowledge, and we show that thresholding can provide formal guarantees against such weak attackers, even with little entropy in the data. These results allow us to draw novel links between k-anonymity and differential privacy under partial knowledge. Finally, we prove composition results on differential privacy with partial knowledge, which quantifies the privacy leakage of complex mechanisms. Our work provides a basis for formally quantifying the privacy of many widely-used mechanisms, e.g. publishing the result of surveys, elections or referendums, and releasing usage statistics of online services.

==> comparison-p_n=100.csv <==
lambda,epsilon
0.000050000000000,6.011617253175499
0.002049500000000,3.010053984572726
0.004049000000000,2.560789143370804
0.006048500000000,2.350342792249934
0.008048000000000,2.227561761562106
0.010047500000000,2.003643770740446
0.012047000000000,1.964472424112211
0.014046500000000,1.808888903451600
0.016046000000000,1.802484621479897
0.018045500000000,1.683013697870708
0.020045000000000,1.692302328812302
0.022044500000000,1.595176452968239
0.024044000000000,1.612790921318984
0.026043500000000,1.530857327609981
0.028043000000000,1.553142353650937
0.030042500000000,1.482209045611061
0.032042000000000,1.415710990990821
0.034041500000000,1.444581742894849
0.036041000000000,1.385432822089644
0.038040500000000,1.415031001699429
0.040040000000000,1.361722695841850
0.042039500000000,1.310906926246579
0.044039000000000,1.343040456885728
0.046038500000000,1.296544255893670
0.048038000000000,1.251931698268411
0.050037500000000,1.285421709209069
0.052037000000000,1.244132391334491
0.054036500000000,1.204316164039341
0.056036000000000,1.238466424750909
0.058035500000000,1.201285432076846
0.060035000000000,1.165287651305286
0.062034500000000,1.199674996681694
0.064034000000000,1.165817469367038
0.066033500000000,1.132930891968796
0.068033000000000,1.167294349250806
0.070032500000000,1.136180043777772
0.072032000000000,1.105876609202769
0.074031500000000,1.140055177363291
0.076031000000000,1.111243008318594
0.078030500000000,1.083118005729107
0.080030000000000,1.117014081693224
0.082029500000000,1.090160901619210
0.084029000000000,1.063897312683149
0.086028500000000,1.038195337902126
0.088028000000000,1.072287968830137
0.090027500000000,1.047632826729611
0.092027000000000,1.023466256891554
0.094026500000000,1.057122192809466
0.096026000000000,1.033870404859648
0.098025500000000,1.011047394323501
0.100025000000000,0.988635624492892
0.102024500000000,1.022250294620568
0.104024000000000,1.000612475214460
0.106023500000000,0.979339210882250
0.108023000000000,1.012483891412254
0.110022500000000,0.991899002509191
0.112022000000000,0.971639398665372
0.114021500000000,0.951693368173155
0.116021000000000,0.984693542312366
0.118020500000000,0.965341919733536
0.120020000000000,0.946272229197252
0.122019500000000,0.978820940650840
0.124019000000000,0.960287046385799
0.126018500000000,0.942007911668915
0.128018000000000,0.923975327317208
0.130017500000000,0.956342430882559
0.132017000000000,0.938779818201517
0.134016500000000,0.921441319723410
0.136016000000000,0.904320115398194
0.138015500000000,0.936487244318169
0.140015000000000,0.919781340453072
0.142014500000000,0.903273987459237
0.144014000000000,0.935045643408173
0.146013500000000,0.918918442126838
0.148013000000000,0.902973300365323
0.150012500000000,0.887205159149131
0.152012000000000,0.918787719537759
0.154011500000000,0.903359191070876
0.156011000000000,0.888093643639436
0.158010500000000,0.872986757228599
0.160010000000000,0.904381871347432
0.162009500000000,0.889579986037614
0.164009000000000,0.874924740732901
0.166008500000000,0.860412416219010
0.168008000000000,0.891626170148754
0.170007500000000,0.877389052956589
0.172007000000000,0.863284468659021
0.174006500000000,0.849309191477500
0.176006000000000,0.880350945553062
0.178005500000000,0.866625037934762
0.180005000000000,0.853019396986197
0.182004500000000,0.839531205908924
0.184004000000000,0.870412748081970
0.186003500000000,0.857151367092325
0.188003000000000,0.843999517017924
0.190002500000000,0.830954722867100
0.192002000000000,0.861689649726738
0.194001500000000,0.848851845566941
0.196001000000000,0.836114119235207
0.198000500000000,0.823474283577479


==> comparison-p_n=1000.csv <==
lambda,epsilon
0.000050000000000,4.385984654821666
0.002049500000000,1.689308756096470
0.004049000000000,1.386190947725586
0.006048500000000,1.210057807179691
0.008048000000000,1.108842349594546
0.010047500000000,1.005785898658367
0.012047000000000,0.930720769645079
0.014046500000000,0.873545004834076
0.016046000000000,0.828547194505921
0.018045500000000,0.792235864209950
0.020045000000000,0.762348746460617
0.022044500000000,0.737352179594751
0.024044000000000,0.716167994369816
0.026043500000000,0.698015258657584
0.028043000000000,0.682313995853388
0.030042500000000,0.668624195502734
0.032042000000000,0.638735460000309
0.034041500000000,0.628924940127249
0.036041000000000,0.620232323889930
0.038040500000000,0.596608386882451
0.040040000000000,0.590323318381238
0.042039500000000,0.584702768465917
0.044039000000000,0.565335888297511
0.046038500000000,0.561308914414447
0.048038000000000,0.544185718288865
0.050037500000000,0.541382921352351
0.052037000000000,0.526087659153042
0.054036500000000,0.524241065046255
0.056036000000000,0.510458759310417
0.058035500000000,0.509369738854346
0.060035000000000,0.496856862944774
0.062034500000000,0.496375444657893
0.064034000000000,0.484940381398381
0.066033500000000,0.484951507507084
0.068033000000000,0.474441156638740
0.070032500000000,0.474855313828869
0.072032000000000,0.465145687775660
0.074031500000000,0.465892374886550
0.076031000000000,0.456881852793998
0.078030500000000,0.448261101042988
0.080030000000000,0.449509331747080
0.082029500000000,0.441460767460399
0.084029000000000,0.442912578372031
0.086028500000000,0.435372283264556
0.088028000000000,0.428124769669722
0.090027500000000,0.429909407986813
0.092027000000000,0.423087521612104
0.094026500000000,0.416515515665324
0.096026000000000,0.418561039486747
0.098025500000000,0.412349568641190
0.100025000000000,0.414489753852266
0.102024500000000,0.408605232479417
0.104024000000000,0.402917732086706
0.106023500000000,0.405239371324086
0.108023000000000,0.399833406820946
0.110022500000000,0.394599780740023
0.112022000000000,0.397066706116718
0.114021500000000,0.392077580237995
0.116021000000000,0.387240332244573
0.118020500000000,0.382548289655489
0.120020000000000,0.385200954630164
0.122019500000000,0.380712435862378
0.124019000000000,0.376353022897320
0.126018500000000,0.379091012506549
0.128018000000000,0.374911367590144
0.130017500000000,0.370847194958955
0.132017000000000,0.373654374455839
0.134016500000000,0.369749986546353
0.136016000000000,0.365949436076889
0.138015500000000,0.362248798679204
0.140015000000000,0.365155212001383
0.142014500000000,0.361591348019772
0.144014000000000,0.358117920351106
0.146013500000000,0.354731692566659
0.148013000000000,0.357715038408401
0.150012500000000,0.354446981830506
0.152012000000000,0.351258319901547
0.154011500000000,0.348146355667240
0.156011000000000,0.351189631640238
0.158010500000000,0.348180642597612
0.160010000000000,0.345241858538259
0.162009500000000,0.342371011007032
0.164009000000000,0.345461200658264
0.166008500000000,0.342680798573497
0.168008000000000,0.339962883718869
0.170007500000000,0.337305531973811
0.172007000000000,0.334706899434593
0.174006500000000,0.337855328331671
0.176006000000000,0.335333957038046
0.178005500000000,0.332866893862359
0.180005000000000,0.330452560013413
0.182004500000000,0.333627533170272
0.184004000000000,0.331282150558309
0.186003500000000,0.328985731594884
0.188003000000000,0.326736915326762
0.190002500000000,0.324534392567870
0.192002000000000,0.327746216845895
0.194001500000000,0.325603701801640
0.196001000000000,0.323504373677423
0.198000500000000,0.321447095295156


==> comparison-p_n=10000.csv <==
lambda,epsilon
0.000050000000000,2.639707573471728
0.002049500000000,0.811019451973006
0.004049000000000,0.619904130523601
0.006048500000000,0.526762923058605
0.008048000000000,0.460879154498429
0.010047500000000,0.419189967806233
0.012047000000000,0.390487338366554
0.014046500000000,0.364505228237903
0.016046000000000,0.344636567987863
0.018045500000000,0.324849702063091
0.020045000000000,0.308779332060851
0.022044500000000,0.298979891021588
0.024044000000000,0.287559630543541
0.026043500000000,0.274795114958721
0.028043000000000,0.266610216770687
0.030042500000000,0.259500931341336
0.032042000000000,0.250723633374378
0.034041500000000,0.245364608432567
0.036041000000000,0.238301460773528
0.038040500000000,0.234168614981229
0.040040000000000,0.228355157760689
0.042039500000000,0.223086109206918
0.044039000000000,0.218291290518266
0.046038500000000,0.213912122243414
0.048038000000000,0.209899321274179
0.050037500000000,0.206211125726668
0.052037000000000,0.202811912094205
0.054036500000000,0.199671106902429
0.056036000000000,0.196762322048926
0.058035500000000,0.194062661939597
0.060035000000000,0.190050706255533
0.062034500000000,0.187753093829997
0.064034000000000,0.185609382940243
0.066033500000000,0.182219748624902
0.068033000000000,0.180379908067039
0.070032500000000,0.178656317641980
0.072032000000000,0.175750505974179
0.074031500000000,0.174262167141023
0.076031000000000,0.171630841889510
0.078030500000000,0.170342215952019
0.080030000000000,0.167947969633815
0.082029500000000,0.166830259007156
0.084029000000000,0.164642340107889
0.086028500000000,0.162558388471211
0.088028000000000,0.161664861719828
0.090027500000000,0.159749686223336
0.092027000000000,0.157920763743732
0.094026500000000,0.157208799591899
0.096026000000000,0.155519821116286
0.098025500000000,0.153903300518891
0.100025000000000,0.153340283942612
0.102024500000000,0.151841199430464
0.104024000000000,0.150403661995938
0.106023500000000,0.149024368717391
0.108023000000000,0.147700252469917
0.110022500000000,0.147341182650735
0.112022000000000,0.146106169783025
0.114021500000000,0.144918778766169
0.116021000000000,0.143776678385393
0.118020500000000,0.142677690119171
0.120020000000000,0.141619775993149
0.122019500000000,0.140601027385174
0.124019000000000,0.139619654884200
0.126018500000000,0.138673979319719
0.128018000000000,0.137762423341428
0.130017500000000,0.137683941261912
0.132017000000000,0.136826885178834
0.134016500000000,0.136000026062447
0.136016000000000,0.135202113274090
0.138015500000000,0.134431966796910
0.140015000000000,0.132932317644418
0.142014500000000,0.132222549084872
0.144014000000000,0.131537162300447
0.146013500000000,0.130875223088878
0.148013000000000,0.130235846634832
0.150012500000000,0.129618194268005
0.152012000000000,0.129021470685075
0.154011500000000,0.128444920936317
0.156011000000000,0.127887828167331
0.158010500000000,0.127349511229795
0.160010000000000,0.126829322343155
0.162009500000000,0.125648697474162
0.164009000000000,0.125169050126488
0.166008500000000,0.124705621250996
0.168008000000000,0.124257883385781
0.170007500000000,0.123825333632794
0.172007000000000,0.123407492201977
0.174006500000000,0.122360199547756
0.176006000000000,0.121975713597521
0.178005500000000,0.121604501483034
0.180005000000000,0.121246167822392
0.182004500000000,0.120900334500220
0.184004000000000,0.119947990435548
0.186003500000000,0.119630813334879
0.188003000000000,0.119324993090004
0.190002500000000,0.118425217798858
0.192002000000000,0.118145607243832
0.194001500000000,0.117876354040163
0.196001000000000,0.117617184192113
0.198000500000000,0.116779781025571


==> comparison-p_n=100000.csv <==
lambda,epsilon
0.000050000000000,1.435244546214127
0.002049500000000,0.327000628506227
0.004049000000000,0.241632865116912
0.006048500000000,0.200303832047325
0.008048000000000,0.174745118721035
0.010047500000000,0.157389108435041
0.012047000000000,0.144220706273245
0.014046500000000,0.134102496508376
0.016046000000000,0.125912561434234
0.018045500000000,0.119520171613431
0.020045000000000,0.113487276439628
0.022044500000000,0.108542319032040
0.024044000000000,0.104034279027473
0.026043500000000,0.100218833927102
0.028043000000000,0.096951159850960
0.030042500000000,0.093809965449964
0.032042000000000,0.091064998019192
0.034041500000000,0.088367801393815
0.036041000000000,0.086239499051771
0.038040500000000,0.084088844500911
0.040040000000000,0.081916807760535
0.042039500000000,0.080185829031507
0.044039000000000,0.078396662377599
0.046038500000000,0.076767258666223
0.048038000000000,0.075278072125002
0.050037500000000,0.073912626583478
0.052037000000000,0.072656937873035
0.054036500000000,0.071315449991743
0.056036000000000,0.070251070059385
0.058035500000000,0.069092837824428
0.060035000000000,0.068015576269318
0.062034500000000,0.067011613464274
0.064034000000000,0.066074221916097
0.066033500000000,0.065044201175624
0.068033000000000,0.064226904886709
0.070032500000000,0.063314705403172
0.072032000000000,0.062597965495115
0.074031500000000,0.061785340087226
0.076031000000000,0.061018440937914
0.078030500000000,0.060425961611145
0.080030000000000,0.059737620409578
0.082029500000000,0.059085802827212
0.084029000000000,0.058467961320275
0.086028500000000,0.057760510969274
0.088028000000000,0.057206296391087
0.090027500000000,0.056679608678678
0.092027000000000,0.056064345528284
0.094026500000000,0.055589723360754
0.096026000000000,0.055027500497090
0.098025500000000,0.054598709371931
0.100025000000000,0.054083462153358
0.102024500000000,0.053590613923006
0.104024000000000,0.053221802336339
0.106023500000000,0.052768415165701
0.108023000000000,0.052333986423037
0.110022500000000,0.051917512559158
0.112022000000000,0.051518059935915
0.114021500000000,0.051134759778506
0.116021000000000,0.050766803198712
0.118020500000000,0.050413434362781
0.120020000000000,0.049982773760348
0.122019500000000,0.049657761783237
0.124019000000000,0.049345316389008
0.126018500000000,0.049044860943468
0.128018000000000,0.048669438052457
0.130017500000000,0.048392472839623
0.132017000000000,0.048041682019175
0.134016500000000,0.047786166240257
0.136016000000000,0.047457957183724
0.138015500000000,0.047222083883753
0.140015000000000,0.046914636312067
0.142014500000000,0.046617406405858
0.144014000000000,0.046408492265982
0.146013500000000,0.046129629821735
0.148013000000000,0.045859847348766
0.150012500000000,0.045598798133142
0.152012000000000,0.045346152097409
0.154011500000000,0.045101597574103
0.156011000000000,0.044938494242160
0.158010500000000,0.044708514009472
0.160010000000000,0.044485799242466
0.162009500000000,0.044270094849708
0.164009000000000,0.043990331880195
0.166008500000000,0.043788596425657
0.168008000000000,0.043593162636171
0.170007500000000,0.043403821324318
0.172007000000000,0.043220373299846
0.174006500000000,0.043042628767580
0.176006000000000,0.042803323372936
0.178005500000000,0.042637023427233
0.180005000000000,0.042475893817027
0.182004500000000,0.042254372325260
0.184004000000000,0.042103651812795
0.186003500000000,0.041957636694860
0.188003000000000,0.041752351793548
0.190002500000000,0.041615839982114
0.192002000000000,0.041420775938604
0.194001500000000,0.041293218848296
0.196001000000000,0.041107806493528
0.198000500000000,0.040988699929585


==> comparison_n=10000_closed.csv <==
epsilon,delta
0.000000000000000,1.000000000000000
0.010101010101010,0.996363051134604
0.020202020202020,0.985531376666209
0.030303030303030,0.967739627451897
0.040404040404040,0.943369481347717
0.050505050505051,0.912936030428929
0.060606060606061,0.877069685190262
0.070707070707071,0.836494483317342
0.080808080808081,0.792003844360443
0.090909090909091,0.744434901330409
0.101010101010101,0.694642562442691
0.111111111111111,0.643474412421671
0.121212121212121,0.591747458979307
0.131313131313131,0.540227576216974
0.141414141414141,0.489612305586062
0.151515151515152,0.440517461237781
0.161616161616162,0.393467765158406
0.171717171717172,0.348891522808225
0.181818181818182,0.307119154736321
0.191919191919192,0.268385233991740
0.202020202020202,0.232833550222754
0.212121212121212,0.200524633021732
0.222222222222222,0.171445120016288
0.232323232323232,0.145518347239671
0.242424242424242,0.122615565889149
0.252525252525253,0.102567244435107
0.262626262626263,0.085173990884599
0.272727272727273,0.070216719192712
0.282828282828283,0.057465778977590
0.292929292929293,0.046688862213565
0.303030303030303,0.037657588953391
0.313131313131313,0.030152752197403
0.323232323232323,0.023968267019935
0.333333333333333,0.018913919568985
0.343434343434343,0.014817047366745
0.353535353535354,0.011523304240789
0.363636363636364,0.008896672735582
0.373737373737374,0.006818886003532
0.383838383838384,0.005188412209203
0.393939393939394,0.003919139686942
0.404040404040404,0.002938882624031
0.414141414141414,0.002187806796243
0.424242424242424,0.001616854429845
0.434343434343434,0.001186227812662
0.444444444444444,0.000863973678807
0.454545454545455,0.000624695171224
0.464646464646465,0.000448405585733
0.474747474747475,0.000319528136563
0.484848484848485,0.000226038505518
0.494949494949495,0.000158741681235
0.505050505050505,0.000110671233838
0.515151515151515,0.000076597351928
0.525252525252525,0.000052629347727
0.535353535353535,0.000035898594638
0.545454545454546,0.000024308722421
0.555555555555556,0.000016341128671
0.565656565656566,0.000010905289336
0.575757575757576,0.000007224828849
0.585858585858586,0.000004751745389
0.595959595959596,0.000003102515704
0.606060606060606,0.000002010990609
0.616161616161616,0.000001294021001
0.626262626262626,0.000000826623665
0.636363636363636,0.000000524215155
0.646464646464647,0.000000330024770
0.656565656565657,0.000000206261765
0.666666666666667,0.000000127975299
0.676767676767677,0.000000078825875
0.686868686868687,0.000000048199960
0.696969696969697,0.000000029259020
0.707070707070707,0.000000017632265
0.717171717171717,0.000000010548523
0.727272727272727,0.000000006264847
0.737373737373737,0.000000003693724
0.747474747474748,0.000000002161990
0.757575757575758,0.000000001256256
0.767676767676768,0.000000000724666
0.777777777777778,0.000000000414985
0.787878787878788,0.000000000235919
0.797979797979798,0.000000000133146
0.808080808080808,0.000000000074598
0.818181818181818,0.000000000041492
0.828282828282828,0.000000000022911
0.838383838383838,0.000000000012559
0.848484848484849,0.000000000006834
0.858585858585859,0.000000000003692
0.868686868686869,0.000000000001980
0.878787878787879,0.000000000001054
0.888888888888889,0.000000000000557
0.898989898989899,0.000000000000292
0.909090909090909,0.000000000000152
0.919191919191919,0.000000000000079
0.929292929292929,0.000000000000040
0.939393939393939,0.000000000000021
0.949494949494950,0.000000000000010
0.959595959595960,0.000000000000005
0.969696969696970,0.000000000000003
0.979797979797980,0.000000000000001
0.989898989898990,0.000000000000001
1.000000000000000,0.000000000000000


==> comparison_n=10000_good.csv <==
epsilon,delta
0.013361485767864,1.000000000000000
0.101379169836080,0.000009752550595
0.142747829585535,0.000006600440530
0.174574195189635,0.000006600440530
0.201433255449136,0.000006600440530
0.225110113445764,0.000006600440530
0.246523365931696,0.000006600440530
0.266219790258014,0.000006600440530
0.284556116609271,0.000006600440530
0.301780367609421,0.000006600440530
0.318073257362522,0.000006600440530
0.333571287469310,0.000006600440530
0.348380554277447,0.000006600440530
0.362585462164976,0.000006600440530
0.376254467279948,0.000006600440530
0.389444002294098,0.000006600440530
0.402201240298403,0.000006600440530
0.414566091802382,0.000006600440530
0.426572679911676,0.000006600440530
0.438250451251060,0.000006600440530
0.449625026879605,0.000006600440530
0.460718863919433,0.000006600440530
0.471551776951314,0.000006600440530
0.482141353879409,0.000006600440530
0.492503291253366,0.000006600440530
0.502651667330494,0.000006600440530
0.512599166449628,0.000006600440530
0.522357264924670,0.000006600440530
0.531936386228945,0.000006600440530
0.541346031452192,0.000006600440530
0.550594889681847,0.000006600440530
0.559690931960215,0.000006600440530
0.568641491709163,0.000006600440530
0.577453333930933,0.000006600440530
0.586132715042146,0.000006600440530
0.594685434845521,0.000006600440530
0.603116881866305,0.000006600440530
0.611432073060338,0.000006600440530
0.619635688724907,0.000006600440530
0.627732103302291,0.000006600440530
0.635725412651599,0.000006600440530
0.643619458271558,0.000006600440530
0.651417848880810,0.000006600440530
0.659123979699745,0.000006600440530
0.666741049726172,0.000006600440530
0.674272077254194,0.000006600440530
0.681719913849826,0.000006600440530
0.689087256966882,0.000006600440530
0.696376661361415,0.000006600440530
0.703590549441647,0.000006600440530
0.710731220672292,0.000006600440530
0.717800860136747,0.000006600440530
0.724801546347538,0.000006600440530
0.731735258384144,0.000006600440530
0.738603882427678,0.000006600440530
0.745409217753555,0.000006600440530
0.752152982236124,0.000006600440530
0.758836817412955,0.000006600440530
0.765462293151107,0.000006600440530
0.772030911952934,0.000006600440530
0.778544112934911,0.000006600440530
0.785003275509303,0.000006600440530
0.791409722795382,0.000006600440530
0.797764724784062,0.000006600440530
0.804069501277420,0.000006600440530
0.810325224622341,0.000006600440530
0.816533022255668,0.000006600440530
0.822693979076487,0.000006600440530
0.828809139659687,0.000006600440530
0.834879510323591,0.000006600440530
0.840906061063236,0.000006600440530
0.846889727359835,0.000006600440530
0.852831411875960,0.000006600440530
0.858731986045164,0.000006600440530
0.864592291563948,0.000006600440530
0.870413141793325,0.000006600440530
0.876195323076570,0.000006600440530
0.881939595979216,0.000006600440530
0.887646696456823,0.000006600440530
0.893317336955597,0.000006600440530
0.898952207450523,0.000006600440530
0.904551976425288,0.000006600440530
0.910117291797944,0.000006600440530
0.915648781795920,0.000006600440530
0.921147055783755,0.000006600440530
0.926612705046616,0.000006600440530
0.932046303532467,0.000006600440530
0.937448408555513,0.000006600440530
0.942819561463376,0.000006600440530
0.948160288270248,0.000006600440530
0.953471100258129,0.000006600440530
0.958752494548085,0.000006600440530
0.964004954643338,0.000006600440530
0.969228950945870,0.000006600440530
0.974424941248098,0.000006600440530
0.979593371201075,0.000006600440530
0.984734674760575,0.000006600440530
0.989849274612324,0.000006600440530
0.994937582577556,0.000006600440530
1.000000000000000,0.000006600440530


==> comparison_n=10000_numeric.csv <==
epsilon,delta
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.000000000000000,0.516843176328442
0.001110617624590,0.503546220753777
0.002220249589527,0.490249265178925
0.003328897888650,0.476967069239616
0.004436564486923,0.463714330377257
0.005543251463905,0.450505635180210
0.006648960654502,0.437355411409159
0.007753694139183,0.424277880970426
0.008857453839255,0.411287014086482
0.009960241703311,0.398396484914306
0.011062059711776,0.385619628838953
0.012162909770495,0.372969401664225
0.013262793902641,0.360458340905134
0.014361713911285,0.348098529369262
0.015459671864164,0.335901561200429
0.016556669580268,0.323878510532998
0.017652709066397,0.312039902895831
0.018747792157455,0.300395689472573
0.019841920788394,0.288955224315804
0.020935096895073,0.277727244582049
0.022027322338772,0.266719853840981
0.023118598968949,0.255940508486622
0.024208928749658,0.245396007257846
0.025298313543885,0.235092483856580
0.026386755169597,0.225035402632691
0.027474255548668,0.215229557281794
0.028560816514755,0.205679072486876
0.029646439987346,0.196387408418074
0.030731127699482,0.187357367985457
0.031814881600667,0.178591106728268
0.032897703524895,0.170090145206389
0.033979595231585,0.161855383753677
0.035060558613850,0.153887119435499
0.036140595519328,0.146185065047096
0.037219707665599,0.138748369982925
0.038297897015809,0.131575642797878
0.039375165230240,0.124664975277713
0.040451514215192,0.118013967836266
0.041526945700980,0.111619756048899
0.042601461566164,0.105479038139355
0.043675063498313,0.099588103231824
0.044747753331421,0.093942860187700
0.045819532912219,0.088538866846293
0.046890403842781,0.083371359497938
0.047960368058057,0.078435282421250
0.049029427261075,0.073725317323057
0.050097583153047,0.069235912531710
0.051164837583315,0.064961311797453
0.052231192196132,0.060895582567072
0.053296648883361,0.057032643609287
0.054361209215358,0.053366291875709
0.055424875041581,0.049890228496137
0.056487648020948,0.046598083813885
0.057549529927428,0.043483441382218
0.058610522421304,0.040539860850042
0.059670627306559,0.037760899678653
0.060729846198911,0.035140133640299
0.061788180872327,0.032671176061257
0.062845632972539,0.030347695780623
0.063902204201668,0.028163433807591
0.064957896262740,0.026112218667639
0.066012710856967,0.024187980438039
0.067066649659182,0.022384763480719
0.068119714284649,0.020696737888345
0.069171906507336,0.019118209666498
0.070223227856559,0.017643629681256
0.071273680165405,0.016267601407667
0.072323264933175,0.014984887518791
0.073371983904735,0.013790415360875
0.074419838667609,0.012679281362469
0.075466830923801,0.011646754430126
0.076512962274819,0.010688278384721
0.077558234348771,0.009799473495266
0.078602648776950,0.008976137168067
0.079646207218275,0.008214243850362
0.080688911242987,0.007509944207903
0.081730762511370,0.006859563635942
0.082771762594575,0.006259600162579
0.083811913108320,0.005706721802783
0.084851215695608,0.005197763419986
0.085889671871200,0.004729723150830
0.086927283308114,0.004299758446775
0.087964051563859,0.003905181784203
0.088999978194124,0.003543456092612
0.090035064830090,0.003212189947861
0.091069313014259,0.002909132575053
0.092102724316874,0.002632168702978
0.093135300325457,0.002379313309272
0.094167042596610,0.002148706292747
0.095197952658736,0.001938607106578
0.096228032111185,0.001747389383221
0.097257282439614,0.001573535579238
0.098285705258832,0.001415631665532
0.099313302068140,0.001272361885796
0.100340074437668,0.001142503603553
0.101366023867968,0.001024922255585
0.102391151886195,0.000918566427330
0.103415460049973,0.000822463063494
0.104438949813130,0.000735712825091
0.105461622792291,0.000657485602111
0.106483480413544,0.000587016189140
0.107504524188926,0.000523600129605
0.108524755662301,0.000466589732651
0.109544176375721,0.000415390265248
0.110562787668414,0.000369456320806
0.111580591197935,0.000328288364356
0.112597588333529,0.000291429453267
0.113613780646347,0.000258462131584
0.114629169577483,0.000229005495151
0.115643756566215,0.000202712424008
0.116657543127303,0.000179266977899
0.117670530715941,0.000158381950211
0.118682720844163,0.000139796575221
0.119694114866661,0.000123274383173
0.120704714340036,0.000108601197429
0.121714520632622,0.000095583267740
0.122723535256455,0.000084045533526
0.123731759624320,0.000073830011007
0.124739195205848,0.000064794297938
0.125745843398136,0.000056810189791
0.126751705640572,0.000049762401225
0.127756783389714,0.000043547386802
0.128761078013440,0.000038072255048
0.129764591009234,0.000033253770080
0.130767323746340,0.000029017435207
0.131769277606736,0.000025296653109
0.132770454118827,0.000022031957389
0.133770854532713,0.000019170310523
0.134770480348607,0.000016664463446
0.135769332963037,0.000014472372238
0.136767413758889,0.000012556667628
0.137764724073577,0.000010884173229
0.138761265349103,0.000009425468674
0.139757038981998,0.000008154494050
0.140752046340595,0.000007048192228
0.141746288733202,0.000006086185927
0.142739767630928,0.000005250486547
0.143732484343445,0.000004525232019
0.144724440266373,0.000003896451098
0.145715636739851,0.000003351851734
0.146706075131192,0.000002880631311
0.147695756794519,0.000002473306741
0.148684683052352,0.000002121562521
0.149672855332255,0.000001818115054
0.150660274885240,0.000001556591639
0.151646943094192,0.000001331422698
0.152632861325628,0.000001137745917
0.153618030861480,0.000000971321085
0.154602453040525,0.000000828454548
0.155586129214726,0.000000705932272
0.156569060695119,0.000000600960613
0.157551248790924,0.000000511113968
0.158532694812266,0.000000434288575
0.159513400140213,0.000000368661788
0.160493365983939,0.000000312656211
0.161472593696317,0.000000264908178
0.162451084587474,0.000000224240058
0.163428839936614,0.000000189635967
0.164405861083878,0.000000160220494
0.165382149266179,0.000000135240082
0.166357705820928,0.000000114046760
0.167332531971852,0.000000096083942
0.168306629057270,0.000000080874046
0.169279998329102,0.000000068007717
0.170252641095544,0.000000057134451
0.171224558580661,0.000000047954452
0.172195752093330,0.000000040211566
0.173166222871032,0.000000033687160
0.174135972207523,0.000000028194821
0.175105001341080,0.000000023575776
0.176073311551818,0.000000019694935
0.177040904004343,0.000000016437478
0.178007780108828,0.000000013705916
0.178973940972582,0.000000011417562
0.179939387890727,0.000000009502356
0.180904122098809,0.000000007901000
0.181868144864211,0.000000006563353
0.182831457379734,0.000000005447067
0.183794060897298,0.000000004516406
0.184755956608797,0.000000003741251
0.185717145781609,0.000000003096239
0.186677629652195,0.000000002560036
0.187637409370609,0.000000002114714
0.188596486245160,0.000000001745226
0.189554861397710,0.000000001438952
0.190512536050619,0.000000001185320
0.191469511497644,0.000000000975483
0.192425788860532,0.000000000802046
0.193381369317876,0.000000000658831
0.194336254179461,0.000000000540685
0.195290444506327,0.000000000443313
0.196243941580406,0.000000000363138
0.197196746550844,0.000000000297187
0.198148860625906,0.000000000242988
0.199100284982933,0.000000000198488
0.200051020772889,0.000000000161988
0.201001069203585,0.000000000132077
0.201950431437808,0.000000000107589
0.202899108626525,0.000000000087561
0.203847102006193,0.000000000071194
0.204794412654110,0.000000000057834
0.205741041762167,0.000000000046937
0.206686990510434,0.000000000038058
0.207632260062610,0.000000000030830
0.208576851525095,0.000000000024952
0.209520766089781,0.000000000020176
0.210464004878531,0.000000000016299
0.211406569055498,0.000000000013155
0.212348459754366,0.000000000010607
0.213289678111551,0.000000000008545
0.214230225232541,0.000000000006878
0.215170102325487,0.000000000005531
0.216109310466208,0.000000000004443
0.217047850761673,0.000000000003566
0.217985724433902,0.000000000002860
0.218922932501982,0.000000000002291
0.219859476099600,0.000000000001834
0.220795356406825,0.000000000001467
0.221730574485491,0.000000000001172
0.222665131471103,0.000000000000935
0.223599028424587,0.000000000000746
0.224532266511460,0.000000000000594
0.225464846823115,0.000000000000473
0.226396770435031,0.000000000000376
0.227328038454516,0.000000000000299
0.228258651972510,0.000000000000237
0.229188612109965,0.000000000000188
0.230117919898703,0.000000000000149
0.231046576518793,0.000000000000118
0.231974582959310,0.000000000000093
0.232901940341208,0.000000000000074
0.233828649725410,0.000000000000058
0.234754712262884,0.000000000000046
0.235680128914055,0.000000000000036
0.236604900827046,0.000000000000029
0.237529029022198,0.000000000000022
0.238452514633764,0.000000000000018
0.239375358680945,0.000000000000014
0.240297562210117,0.000000000000011
0.241219126299484,0.000000000000009
0.242140052010882,0.000000000000007
0.243060340377951,0.000000000000005
0.243979992461618,0.000000000000004
0.244899009325536,0.000000000000003
0.245817392002891,0.000000000000002
0.246735141496401,0.000000000000002
0.247652258942480,0.000000000000002
0.248568745286548,0.000000000000001
0.249484601591348,0.000000000000001
0.250399828932359,0.000000000000001
0.251314428285923,0.000000000000001
0.252228400699323,0.000000000000000
0.253141747191648,0.000000000000000
0.254054468809272,0.000000000000000
0.254966566557641,0.000000000000000
0.255878041440383,0.000000000000000
0.256788894520241,0.000000000000000
0.257699126741613,0.000000000000000
0.258608739168494,0.000000000000000
0.259517732804625,0.000000000000000
0.260426108623733,0.000000000000000
0.261333867674921,0.000000000000000
0.262241010932712,0.000000000000000
0.263147539401643,0.000000000000000
0.264053454055329,0.000000000000000
0.264958755913767,0.000000000000000
0.265863446009689,0.000000000000000
0.266767525231216,0.000000000000000
0.267670994682931,0.000000000000000
0.268573855224759,0.000000000000000
0.269476107962646,0.000000000000000
0.270377753797447,0.000000000000000
0.271278793720057,0.000000000000000
0.272179228719551,0.000000000000000
0.273079059785914,0.000000000000000
0.273978287849104,0.000000000000000
0.274876913929120,0.000000000000000
0.275774938942277,0.000000000000000
0.276672363864009,0.000000000000000
0.277569189697033,0.000000000000000
0.278465417330381,0.000000000000000
0.279361047826228,0.000000000000000
0.280256082013011,0.000000000000000
0.281150520939491,0.000000000000000
0.282044365522097,0.000000000000000
0.282937616707159,0.000000000000000
0.283830275439186,0.000000000000000
0.284722342709074,0.000000000000000
0.285613819389482,0.000000000000000
0.286504706455844,0.000000000000000
0.287395004852669,0.000000000000000
0.288284715483542,0.000000000000000
0.289173839322984,0.000000000000000
0.290062377288223,0.000000000000000
0.290950330280111,0.000000000000000
0.291837699260441,0.000000000000000
0.292724485160534,0.000000000000000
0.293610688881245,0.000000000000000
0.294496311297053,0.000000000000000
0.295381353455241,0.000000000000000
0.296265816142068,0.000000000000000
0.297149700331147,0.000000000000000
0.298033006955166,0.000000000000000
0.298915736872232,0.000000000000000
0.299797891014009,0.000000000000000
0.300679470310797,0.000000000000000
0.301560475636734,0.000000000000000
0.302440907879600,0.000000000000000
0.303320767954801,0.000000000000000
0.304200056824129,0.000000000000000
0.305078775272932,0.000000000000000
0.305956924247539,0.000000000000000
0.306834504663357,0.000000000000000
0.307711517380312,0.000000000000000
0.308587963285618,0.000000000000000
0.309463843267395,0.000000000000000
0.310339158226498,0.000000000000000
0.311213909022854,0.000000000000000
0.312088096544130,0.000000000000000
0.312961721662077,0.000000000000000
0.313834785265726,0.000000000000000
0.314707288198633,0.000000000000000
0.315579231407128,0.000000000000000
0.316450615646545,0.000000000000000
0.317321441893227,0.000000000000000
0.318191710917972,0.000000000000000
0.319061423710764,0.000000000000000
0.319930580997834,0.000000000000000
0.320799183682652,0.000000000000000
0.321667232667778,0.000000000000000
0.322534728780965,0.000000000000000
0.323401672853152,0.000000000000000
0.324268065786100,0.000000000000000
0.325133908395173,0.000000000000000
0.325999201493914,0.000000000000000
0.326863946029562,0.000000000000000
0.327728142758360,0.000000000000000
0.328591792539328,0.000000000000000
0.329454896244215,0.000000000000000
0.330317454718397,0.000000000000000
0.331179468703567,0.000000000000000
0.332040939160606,0.000000000000000
0.332901866888506,0.000000000000000
0.333762252630777,0.000000000000000
0.334622097333295,0.000000000000000
0.335481401765946,0.000000000000000
0.336340166730452,0.000000000000000
0.337198393172230,0.000000000000000
0.338056081717468,0.000000000000000
0.338913233383437,0.000000000000000
0.339769848826336,0.000000000000000
0.340625929006023,0.000000000000000
0.341481474592683,0.000000000000000
0.342336486559589,0.000000000000000
0.343190965592157,0.000000000000000
0.344044912519848,0.000000000000000
0.344898328228965,0.000000000000000
0.345751213404810,0.000000000000000
0.346603568949149,0.000000000000000
0.347455395662792,0.000000000000000
0.348306694271969,0.000000000000000
0.349157465607504,0.000000000000000
0.350007710542059,0.000000000000000
0.350857429760026,0.000000000000000
0.351706624104054,0.000000000000000
0.352555294375861,0.000000000000000
0.353403441346700,0.000000000000000
0.354251065815561,0.000000000000000
0.355098168598715,0.000000000000000
0.355944750394201,0.000000000000000
0.356790812075587,0.000000000000000
0.357636354398210,0.000000000000000
0.358481378120132,0.000000000000000
0.359325883997599,0.000000000000000
0.360169872918618,0.000000000000000
0.361013345551555,0.000000000000000
0.361856302668684,0.000000000000000
0.362698745099124,0.000000000000000
0.363540673614580,0.000000000000000
0.364382088926732,0.000000000000000
0.365222991822748,0.000000000000000
0.366063383102983,0.000000000000000
0.366903263493669,0.000000000000000
0.367742633767420,0.000000000000000
0.368581494680484,0.000000000000000
0.369419846975461,0.000000000000000
0.370257691465895,0.000000000000000
0.371095028880745,0.000000000000000
0.371931859918050,0.000000000000000
0.372768185393170,0.000000000000000
0.373604006032338,0.000000000000000
0.374439322608168,0.000000000000000
0.375274135833706,0.000000000000000
0.376108446464286,0.000000000000000
0.376942255257973,0.000000000000000
0.377775562927354,0.000000000000000
0.378608370273241,0.000000000000000
0.379440677978209,0.000000000000000
0.380272486785657,0.000000000000000
0.381103797452170,0.000000000000000
0.381934610690905,0.000000000000000
0.382764927271865,0.000000000000000
0.383594747865800,0.000000000000000
0.384424073273067,0.000000000000000
0.385252904161689,0.000000000000000
0.386081241289730,0.000000000000000
0.386909085369780,0.000000000000000
0.387736437144440,0.000000000000000
0.388563297296287,0.000000000000000
0.389389666597936,0.000000000000000
0.390215545747424,0.000000000000000
0.391040935414594,0.000000000000000
0.391865836383886,0.000000000000000
0.392690249326051,0.000000000000000
0.393514175026439,0.000000000000000
0.394337614082133,0.000000000000000
0.395160567292123,0.000000000000000
0.395983035298059,0.000000000000000
0.396805018871191,0.000000000000000
0.397626518694096,0.000000000000000
0.398447535452078,0.000000000000000
0.399268069843060,0.000000000000000
0.400088122639090,0.000000000000000
0.400907694420539,0.000000000000000
0.401726786003792,0.000000000000000
0.402545398028678,0.000000000000000
0.403363531135937,0.000000000000000
0.404181186139112,0.000000000000000
0.404998363621644,0.000000000000000
0.405815064383887,0.000000000000000
0.406631288992003,0.000000000000000
0.407447038204054,0.000000000000000
0.408262312747183,0.000000000000000
0.409077113203921,0.000000000000000
0.409891440300498,0.000000000000000
0.410705294794980,0.000000000000000
0.411518677239883,0.000000000000000
0.412331588392362,0.000000000000000
0.413144028905890,0.000000000000000
0.413955999480322,0.000000000000000
0.414767500770495,0.000000000000000
0.415578533444432,0.000000000000000
0.416389098216541,0.000000000000000
0.417199195697549,0.000000000000000
0.418008826586402,0.000000000000000
0.418817991536457,0.000000000000000
0.419626691277017,0.000000000000000
0.420434926389362,0.000000000000000
0.421242697587104,0.000000000000000
0.422050005494611,0.000000000000000
0.422856850811741,0.000000000000000
0.423663234207879,0.000000000000000
0.424469156278292,0.000000000000000
0.425274617737386,0.000000000000000
0.426079619224993,0.000000000000000
0.426884161381849,0.000000000000000
0.427688244905085,0.000000000000000
0.428491870378139,0.000000000000000
0.429295038513601,0.000000000000000
0.430097749894003,0.000000000000000
0.430900005274680,0.000000000000000
0.431701805166313,0.000000000000000
0.432503150339699,0.000000000000000
0.433304041333713,0.000000000000000
0.434104478874588,0.000000000000000
0.434904463560315,0.000000000000000
0.435703996031179,0.000000000000000
0.436503076955205,0.000000000000000
0.437301706915719,0.000000000000000
0.438099886581995,0.000000000000000
0.438897616652639,0.000000000000000
0.439694897621166,0.000000000000000
0.440491730187432,0.000000000000000
0.441288115064026,0.000000000000000
0.442084052775272,0.000000000000000
0.442879543945537,0.000000000000000
0.443674589274679,0.000000000000000
0.444469189344773,0.000000000000000
0.445263344794739,0.000000000000000
0.446057056222571,0.000000000000000
0.446850324268098,0.000000000000000
0.447643149557507,0.000000000000000
0.448435532715166,0.000000000000000
0.449227474339068,0.000000000000000
0.450018975054490,0.000000000000000
0.450810035473069,0.000000000000000
0.451600656219171,0.000000000000000
0.452390837919893,0.000000000000000
0.453180581142760,0.000000000000000
0.453969886541245,0.000000000000000
0.454758754713339,0.000000000000000
0.455547186255217,0.000000000000000
0.456335181763848,0.000000000000000
0.457122741907597,0.000000000000000
0.457909867211356,0.000000000000000
0.458696558315069,0.000000000000000
0.459482815859474,0.000000000000000
0.460268640367076,0.000000000000000
0.461054032508628,0.000000000000000
0.461838992807543,0.000000000000000
0.462623521948217,0.000000000000000
0.463407620496810,0.000000000000000
0.464191288964003,0.000000000000000
0.464974528091943,0.000000000000000
0.465757338374033,0.000000000000000
0.466539720393712,0.000000000000000
0.467321674834466,0.000000000000000
0.468103202176962,0.000000000000000
0.468884303089226,0.000000000000000
0.469664978081937,0.000000000000000
0.470445227867685,0.000000000000000
0.471225052854379,0.000000000000000
0.472004453797354,0.000000000000000
0.472783431134531,0.000000000000000
0.473561985578954,0.000000000000000
0.474340117609358,0.000000000000000
0.475117827867734,0.000000000000000
0.475895116877155,0.000000000000000
0.476671985249368,0.000000000000000
0.477448433579639,0.000000000000000
0.478224462378648,0.000000000000000
0.479000072300778,0.000000000000000
0.479775263841248,0.000000000000000
0.480550037609874,0.000000000000000
0.481324394204648,0.000000000000000
0.482098334120337,0.000000000000000
0.482871857995860,0.000000000000000
0.483644966371003,0.000000000000000
0.484417659769179,0.000000000000000
0.485189938831127,0.000000000000000
0.485961804079352,0.000000000000000
0.486733256068192,0.000000000000000
0.487504295393819,0.000000000000000
0.488274922551454,0.000000000000000
0.489045138194570,0.000000000000000
0.489814942775638,0.000000000000000
0.490584336964048,0.000000000000000
0.491353321194992,0.000000000000000
0.492121896124559,0.000000000000000
0.492890062247398,0.000000000000000
0.493657820160251,0.000000000000000
0.494425170327531,0.000000000000000
0.495192113449093,0.000000000000000
0.495958649902832,0.000000000000000
0.496724780358591,0.000000000000000
0.497490505353426,0.000000000000000
0.498255825354363,0.000000000000000
0.499020740972128,0.000000000000000
0.499785252760148,0.000000000000000
0.500549361226376,0.000000000000000
0.501313066866942,0.000000000000000
0.502076370380337,0.000000000000000
0.502839272114443,0.000000000000000
0.503601772769116,0.000000000000000
0.504363872765907,0.000000000000000
0.505125572716452,0.000000000000000
0.505886873085046,0.000000000000000
0.506647774513340,0.000000000000000
0.507408277422883,0.000000000000000
0.508168382410759,0.000000000000000
0.508928089999472,0.000000000000000
0.509687400685152,0.000000000000000
0.510446315049762,0.000000000000000
0.511204833601596,0.000000000000000
0.511962956836442,0.000000000000000
0.512720685321483,0.000000000000000
0.513478019595595,0.000000000000000
0.514234960108524,0.000000000000000
0.514991507472814,0.000000000000000
0.515747662139120,0.000000000000000
0.516503424689972,0.000000000000000
0.517258795604221,0.000000000000000
0.518013775392546,0.000000000000000
0.518768364637026,0.000000000000000
0.519522563758301,0.000000000000000
0.520276373368916,0.000000000000000
0.521029793948628,0.000000000000000
0.521782825978107,0.000000000000000
0.522535470038065,0.000000000000000
0.523287726551871,0.000000000000000
0.524039596101147,0.000000000000000
0.524791079224769,0.000000000000000
0.525542176328827,0.000000000000000
0.526292887996760,0.000000000000000
0.527043214737432,0.000000000000000
0.527793157016845,0.000000000000000
0.528542715386948,0.000000000000000
0.529291890314425,0.000000000000000
0.530040682323261,0.000000000000000
0.530789091906854,0.000000000000000
0.531537119590439,0.000000000000000
0.532284765824670,0.000000000000000
0.533032031177527,0.000000000000000
0.533778916113306,0.000000000000000
0.534525421142689,0.000000000000000
0.535271546701779,0.000000000000000
0.536017293387658,0.000000000000000
0.536762661620969,0.000000000000000
0.537507651941496,0.000000000000000
0.538252264800349,0.000000000000000
0.538996500734584,0.000000000000000
0.539740360196674,0.000000000000000
0.540483843724587,0.000000000000000
0.541226951755334,0.000000000000000
0.541969684840524,0.000000000000000
0.542712043388974,0.000000000000000
0.543454027938651,0.000000000000000
0.544195638984775,0.000000000000000
0.544936877006194,0.000000000000000
0.545677742469820,0.000000000000000
0.546418235841656,0.000000000000000
0.547158357672970,0.000000000000000
0.547898108372692,0.000000000000000
0.548637488493341,0.000000000000000
0.549376498413721,0.000000000000000
0.550115138743649,0.000000000000000
0.550853409862839,0.000000000000000
0.551591312251048,0.000000000000000
0.552328846490809,0.000000000000000
0.553066012915451,0.000000000000000
0.553802812079311,0.000000000000000
0.554539244462148,0.000000000000000
0.555275310500974,0.000000000000000
0.556011010703742,0.000000000000000
0.556746345493821,0.000000000000000
0.557481315409632,0.000000000000000
0.558215920871817,0.000000000000000
0.558950162347401,0.000000000000000
0.559684040330694,0.000000000000000
0.560417555302365,0.000000000000000
0.561150707639399,0.000000000000000
0.561883497910685,0.000000000000000
0.562615926552212,0.000000000000000
0.563347994030437,0.000000000000000
0.564079700736556,0.000000000000000
0.564811047239573,0.000000000000000
0.565542033961492,0.000000000000000
0.566272661337507,0.000000000000000
0.567002929820092,0.000000000000000
0.567732839932660,0.000000000000000
0.568462392083120,0.000000000000000
0.569191586721218,0.000000000000000
0.569920424357633,0.000000000000000
0.570648905355711,0.000000000000000
0.571377030283429,0.000000000000000
0.572104799503222,0.000000000000000
0.572832213511219,0.000000000000000
0.573559272773082,0.000000000000000
0.574285977665795,0.000000000000000
0.575012328743696,0.000000000000000
0.575738326384680,0.000000000000000
0.576463971069415,0.000000000000000
0.577189263218543,0.000000000000000
0.577914203299087,0.000000000000000
0.578638791776257,0.000000000000000
0.579363029057845,0.000000000000000
0.580086915593938,0.000000000000000
0.580810451865773,0.000000000000000
0.581533638280916,0.000000000000000
0.582256475274562,0.000000000000000
0.582978963328287,0.000000000000000
0.583701102863643,0.000000000000000
0.584422894303089,0.000000000000000
0.585144338140026,0.000000000000000
0.585865434710513,0.000000000000000
0.586586184567068,0.000000000000000
0.587306588088495,0.000000000000000
0.588026645695436,0.000000000000000
0.588746357884020,0.000000000000000
0.589465725017590,0.000000000000000
0.590184747591366,0.000000000000000
0.590903425982333,0.000000000000000
0.591621760701173,0.000000000000000
0.592339752068028,0.000000000000000
0.593057400634507,0.000000000000000
0.593774706765771,0.000000000000000
0.594491670854268,0.000000000000000
0.595208293409769,0.000000000000000
0.595924574823812,0.000000000000000
0.596640515519653,0.000000000000000
0.597356115904631,0.000000000000000
0.598071376473627,0.000000000000000
0.598786297560082,0.000000000000000
0.599500879660127,0.000000000000000
0.600215123166663,0.000000000000000
0.600929028485780,0.000000000000000
0.601642596084503,0.000000000000000
0.602355826355279,0.000000000000000
0.603068719706016,0.000000000000000
0.603781276601012,0.000000000000000
0.604493497390877,0.000000000000000
0.605205382569920,0.000000000000000
0.605916932502396,0.000000000000000
0.606628147623496,0.000000000000000
0.607339028371143,0.000000000000000
0.608049575109135,0.000000000000000
0.608759788272664,0.000000000000000
0.609469668314205,0.000000000000000
0.610179215597100,0.000000000000000
0.610888430543809,0.000000000000000
0.611597313618631,0.000000000000000
0.612305865128519,0.000000000000000
0.613014085567670,0.000000000000000
0.613721975344333,0.000000000000000
0.614429534806050,0.000000000000000
0.615136764419958,0.000000000000000
0.615843664607610,0.000000000000000
0.616550235675049,0.000000000000000
0.617256478115678,0.000000000000000
0.617962392352865,0.000000000000000
0.618667978706753,0.000000000000000
0.619373237612535,0.000000000000000
0.620078169551789,0.000000000000000
0.620782774800546,0.000000000000000
0.621487053854025,0.000000000000000
0.622191007089214,0.000000000000000
0.622894634856721,0.000000000000000
0.623597937650857,0.000000000000000
0.624300915763115,0.000000000000000
0.625003569686896,0.000000000000000
0.625705899758259,0.000000000000000
0.626407906442864,0.000000000000000
0.627109589972179,0.000000000000000
0.627810951002402,0.000000000000000
0.628511989678600,0.000000000000000
0.629212706568751,0.000000000000000
0.629913101962415,0.000000000000000
0.630613176268753,0.000000000000000
0.631312929967180,0.000000000000000
0.632012363334752,0.000000000000000
0.632711476792110,0.000000000000000
0.633410270806280,0.000000000000000
0.634108745653748,0.000000000000000
0.634806901813363,0.000000000000000
0.635504739606631,0.000000000000000
0.636202259440552,0.000000000000000
0.636899461752137,0.000000000000000
0.637596346903820,0.000000000000000
0.638292915188003,0.000000000000000
0.638989167128102,0.000000000000000
0.639685103044712,0.000000000000000
0.640380723285716,0.000000000000000
0.641076028303587,0.000000000000000
0.641771018447116,0.000000000000000
0.642465694066004,0.000000000000000
0.643160055624548,0.000000000000000
0.643854103429703,0.000000000000000
0.644547837874370,0.000000000000000
0.645241259364639,0.000000000000000
0.645934368236453,0.000000000000000
0.646627164926258,0.000000000000000
0.647319649754308,0.000000000000000
0.648011823126808,0.000000000000000
0.648703685438022,0.000000000000000
0.649395236993087,0.000000000000000
0.650086478258117,0.000000000000000
0.650777409508237,0.000000000000000
0.651468031225022,0.000000000000000
0.652158343670408,0.000000000000000
0.652848347308691,0.000000000000000
0.653538042475930,0.000000000000000
0.654227429506363,0.000000000000000
0.654916508851557,0.000000000000000
0.655605280786631,0.000000000000000
0.656293745749508,0.000000000000000
0.656981904088980,0.000000000000000
0.657669756169298,0.000000000000000
0.658357302352897,0.000000000000000
0.659044543034042,0.000000000000000
0.659731478518324,0.000000000000000
0.660418109226384,0.000000000000000
0.661104435537936,0.000000000000000
0.661790457699794,0.000000000000000
0.662476176251175,0.000000000000000
0.663161591408652,0.000000000000000
0.663846703610261,0.000000000000000
0.664531513204793,0.000000000000000
0.665216020527396,0.000000000000000
0.665900225955056,0.000000000000000
0.666584129852936,0.000000000000000
0.667267732555729,0.000000000000000
0.667951034469070,0.000000000000000
0.668634035930836,0.000000000000000
0.669316737272993,0.000000000000000
0.669999138873891,0.000000000000000
0.670681241070952,0.000000000000000
0.671363044254349,0.000000000000000
0.672044548744225,0.000000000000000
0.672725754936209,0.000000000000000
0.673406663146807,0.000000000000000
0.674087273728901,0.000000000000000
0.674767587029010,0.000000000000000
0.675447603483690,0.000000000000000
0.676127323299397,0.000000000000000
0.676806746953616,0.000000000000000
0.677485874737386,0.000000000000000
0.678164707002566,0.000000000000000
0.678843244125119,0.000000000000000
0.679521486395743,0.000000000000000
0.680199434282940,0.000000000000000
0.680877087943145,0.000000000000000
0.681554447932967,0.000000000000000
0.682231514424302,0.000000000000000
0.682908287897362,0.000000000000000
0.683584768587707,0.000000000000000
0.684260956943717,0.000000000000000
0.684936853198224,0.000000000000000
0.685612457775960,0.000000000000000
0.686287771023444,0.000000000000000
0.686962793202610,0.000000000000000
0.687637524752745,0.000000000000000
0.688311965961247,0.000000000000000
0.688986117151899,0.000000000000000
0.689659978714872,0.000000000000000
0.690333550955757,0.000000000000000
0.691006834241079,0.000000000000000
0.691679828859151,0.000000000000000
0.692352535202872,0.000000000000000
0.693024953580561,0.000000000000000
0.693697084353175,0.000000000000000
0.694368927812093,0.000000000000000
0.695040484323499,0.000000000000000
0.695711754233116,0.000000000000000
0.696382737850172,0.000000000000000
0.697053435521184,0.000000000000000
0.697723847595398,0.000000000000000
0.698393974366581,0.000000000000000
0.699063816195803,0.000000000000000
0.699733373417757,0.000000000000000
0.700402646340763,0.000000000000000
0.701071635311337,0.000000000000000
0.701740340678725,0.000000000000000
0.702408762722143,0.000000000000000
0.703076901816303,0.000000000000000
0.703744758284984,0.000000000000000
0.704412332416496,0.000000000000000
0.705079624574637,0.000000000000000
0.705746635096830,0.000000000000000
0.706413364285936,0.000000000000000
0.707079812462098,0.000000000000000
0.707745979991841,0.000000000000000
0.708411867134373,0.000000000000000
0.709077474282594,0.000000000000000
0.709742801701054,0.000000000000000
0.710407849750254,0.000000000000000
0.711072618782737,0.000000000000000
0.711737108999614,0.000000000000000
0.712401320895651,0.000000000000000
0.713065254619096,0.000000000000000
0.713728910632881,0.000000000000000
0.714392289169837,0.000000000000000
0.715055390596490,0.000000000000000
0.715718215185689,0.000000000000000
0.716380763319421,0.000000000000000
0.717043035242341,0.000000000000000
0.717705031347350,0.000000000000000
0.718366751899111,0.000000000000000
0.719028197229591,0.000000000000000
0.719689367644378,0.000000000000000
0.720350263466344,0.000000000000000
0.721010885056558,0.000000000000000
0.721671232647850,0.000000000000000
0.722331306606748,0.000000000000000
0.722991107235202,0.000000000000000
0.723650634856995,0.000000000000000
0.724309889760434,0.000000000000000
0.724968872294653,0.000000000000000
0.725627582695551,0.000000000000000
0.726286021382066,0.000000000000000
0.726944188587140,0.000000000000000
0.727602084648197,0.000000000000000
0.728259709853546,0.000000000000000
0.728917064566985,0.000000000000000
0.729574149009523,0.000000000000000
0.730230963599524,0.000000000000000
0.730887508529804,0.000000000000000
0.731543784219639,0.000000000000000
0.732199790858203,0.000000000000000
0.732855528870232,0.000000000000000
0.733510998471275,0.000000000000000
0.734166199996025,0.000000000000000
0.734821133767355,0.000000000000000
0.735475800088125,0.000000000000000
0.736130199234822,0.000000000000000
0.736784331530316,0.000000000000000
0.737438197247457,0.000000000000000
0.738091796768231,0.000000000000000
0.738745130308189,0.000000000000000
0.739398198231129,0.000000000000000
0.740051000757944,0.000000000000000
0.740703538264597,0.000000000000000
0.741355811070889,0.000000000000000
0.742007819368837,0.000000000000000
0.742659563563166,0.000000000000000
0.743311043886706,0.000000000000000
0.743962260691433,0.000000000000000
0.744613214221090,0.000000000000000
0.745263904814010,0.000000000000000
0.745914332729399,0.000000000000000
0.746564498331054,0.000000000000000
0.747214401825431,0.000000000000000
0.747864043573599,0.000000000000000
0.748513423852046,0.000000000000000
0.749162542954537,0.000000000000000
0.749811401169381,0.000000000000000
0.750459998758515,0.000000000000000
0.751108336117568,0.000000000000000
0.751756413461180,0.000000000000000
0.752404231054925,0.000000000000000
0.753051789259871,0.000000000000000
0.753699088308849,0.000000000000000
0.754346128568386,0.000000000000000
0.754992910239480,0.000000000000000
0.755639433685815,0.000000000000000
0.756285699143291,0.000000000000000
0.756931706943533,0.000000000000000
0.757577457334037,0.000000000000000
0.758222950652225,0.000000000000000
0.758868187141843,0.000000000000000
0.759513167112118,0.000000000000000
0.760157890836808,0.000000000000000
0.760802358621504,0.000000000000000
0.761446570745420,0.000000000000000
0.762090527482314,0.000000000000000
0.762734229137777,0.000000000000000
0.763377675961919,0.000000000000000
0.764020868285797,0.000000000000000
0.764663806345879,0.000000000000000
0.765306490474131,0.000000000000000
0.765948920917936,0.000000000000000
0.766591097971059,0.000000000000000
0.767233021907259,0.000000000000000
0.767874693046679,0.000000000000000
0.768516111610324,0.000000000000000
0.769157277915610,0.000000000000000
0.769798192239023,0.000000000000000
0.770438854845111,0.000000000000000
0.771079266079823,0.000000000000000
0.771719426106529,0.000000000000000
0.772359335300962,0.000000000000000
0.772998993881402,0.000000000000000
0.773638402199822,0.000000000000000
0.774277560413566,0.000000000000000
0.774916468930087,0.000000000000000
0.775555127970392,0.000000000000000
0.776193537779136,0.000000000000000
0.776831698676460,0.000000000000000
0.777469610897924,0.000000000000000
0.778107274789136,0.000000000000000
0.778744690542908,0.000000000000000
0.779381858491206,0.000000000000000
0.780018778852309,0.000000000000000
0.780655451978191,0.000000000000000
0.781291878069851,0.000000000000000
0.781928057418327,0.000000000000000
0.782563990331937,0.000000000000000
0.783199677026232,0.000000000000000
0.783835117850458,0.000000000000000
0.784470312952863,0.000000000000000
0.785105262737261,0.000000000000000
0.785739967381801,0.000000000000000
0.786374427204237,0.000000000000000
0.787008642451610,0.000000000000000
0.787642613403250,0.000000000000000
0.788276340318362,0.000000000000000
0.788909823473432,0.000000000000000
0.789543063118572,0.000000000000000
0.790176059542091,0.000000000000000
0.790808813035028,0.000000000000000
0.791441323789286,0.000000000000000
0.792073592106817,0.000000000000000
0.792705618325954,0.000000000000000
0.793337402574934,0.000000000000000
0.793968945217557,0.000000000000000
0.794600246518485,0.000000000000000
0.795231306664164,0.000000000000000
0.795862126003840,0.000000000000000
0.796492704743969,0.000000000000000
0.797123043201964,0.000000000000000
0.797753141581552,0.000000000000000
0.798383000161948,0.000000000000000
0.799012619230552,0.000000000000000
0.799641999009282,0.000000000000000
0.800271139815436,0.000000000000000
0.800900041853083,0.000000000000000
0.801528705415649,0.000000000000000
0.802157130762453,0.000000000000000
0.802785318097221,0.000000000000000
0.803413267757378,0.000000000000000
0.804040979987576,0.000000000000000
0.804668454976991,0.000000000000000
0.805295693092148,0.000000000000000
0.805922694489482,0.000000000000000
0.806549459463668,0.000000000000000
0.807175988317567,0.000000000000000
0.807802281211252,0.000000000000000
0.808428338496696,0.000000000000000
0.809054160389451,0.000000000000000
0.809679747136897,0.000000000000000
0.810305098989147,0.000000000000000
0.810930216219958,0.000000000000000
0.811555099062161,0.000000000000000
0.812179747809523,0.000000000000000
0.812804162676684,0.000000000000000
0.813428343914666,0.000000000000000
0.814052291797225,0.000000000000000
0.814676006586183,0.000000000000000
0.815299488517439,0.000000000000000
0.815922737820756,0.000000000000000
0.816545754787285,0.000000000000000
0.817168539608929,0.000000000000000
0.817791092631296,0.000000000000000
0.818413414003544,0.000000000000000
0.819035504072190,0.000000000000000
0.819657363011856,0.000000000000000
0.820278991043551,0.000000000000000
0.820900388542896,0.000000000000000
0.821521555655408,0.000000000000000
0.822142492631201,0.000000000000000
0.822763199758583,0.000000000000000
0.823383677314041,0.000000000000000
0.824003925431271,0.000000000000000
0.824623944441328,0.000000000000000
0.825243734595233,0.000000000000000
0.825863296093985,0.000000000000000
0.826482629214070,0.000000000000000
0.827101734220150,0.000000000000000
0.827720611284121,0.000000000000000
0.828339260711573,0.000000000000000
0.828957682738064,0.000000000000000
0.829575877579032,0.000000000000000
0.830193845525855,0.000000000000000
0.830811586770096,0.000000000000000
0.831429101584718,0.000000000000000
0.832046390206188,0.000000000000000
0.832663452879160,0.000000000000000
0.833280289792810,0.000000000000000
0.833896901328217,0.000000000000000
0.834513287555410,0.000000000000000
0.835129448823636,0.000000000000000
0.835745385324799,0.000000000000000
0.836361097361760,0.000000000000000
0.836976585050934,0.000000000000000
0.837591848787952,0.000000000000000
0.838206888671039,0.000000000000000
0.838821705053078,0.000000000000000
0.839436298062310,0.000000000000000
0.840050668047979,0.000000000000000
0.840664815172886,0.000000000000000
0.841278739667132,0.000000000000000
0.841892441821756,0.000000000000000
0.842505921843212,0.000000000000000
0.843119179947052,0.000000000000000
0.843732216424200,0.000000000000000
0.844345031452349,0.000000000000000
0.844957625289453,0.000000000000000
0.845569998186647,0.000000000000000
0.846182150359482,0.000000000000000
0.846794082040788,0.000000000000000
0.847405793466123,0.000000000000000
0.848017284880143,0.000000000000000
0.848628556486574,0.000000000000000
0.849239608579183,0.000000000000000
0.849850441315311,0.000000000000000
0.850461054971447,0.000000000000000
0.851071449768597,0.000000000000000
0.851681625950505,0.000000000000000
0.852291583709984,0.000000000000000
0.852901323320793,0.000000000000000
0.853510845001210,0.000000000000000
0.854120148972243,0.000000000000000
0.854729235449440,0.000000000000000
0.855338104723842,0.000000000000000
0.855946756929143,0.000000000000000
0.856555192382757,0.000000000000000
0.857163411244755,0.000000000000000
0.857771413808905,0.000000000000000
0.858379200231525,0.000000000000000
0.858986770822185,0.000000000000000
0.859594125723333,0.000000000000000
0.860201265240676,0.000000000000000
0.860808189507907,0.000000000000000
0.861414898842440,0.000000000000000
0.862021393433451,0.000000000000000
0.862627673487396,0.000000000000000
0.863233739234374,0.000000000000000
0.863839590965426,0.000000000000000
0.864445228785144,0.000000000000000
0.865050653053686,0.000000000000000
0.865655863862003,0.000000000000000
0.866260861542060,0.000000000000000
0.866865646239375,0.000000000000000
0.867470218233166,0.000000000000000
0.868074577724428,0.000000000000000
0.868678724916890,0.000000000000000
0.869282660031559,0.000000000000000
0.869886383341282,0.000000000000000
0.870489895053424,0.000000000000000
0.871093195325329,0.000000000000000
0.871696284433483,0.000000000000000
0.872299162569675,0.000000000000000
0.872901830037108,0.000000000000000
0.873504286922753,0.000000000000000
0.874106533549593,0.000000000000000
0.874708570074972,0.000000000000000
0.875310396760824,0.000000000000000
0.875912013799052,0.000000000000000
0.876513421433401,0.000000000000000
0.877114619842132,0.000000000000000
0.877715609313554,0.000000000000000
0.878316389949532,0.000000000000000
0.878916962102039,0.000000000000000
0.879517325884763,0.000000000000000
0.880117481545085,0.000000000000000
0.880717429333117,0.000000000000000
0.881317169420754,0.000000000000000
0.881916702040826,0.000000000000000
0.882516027399788,0.000000000000000
0.883115145755937,0.000000000000000
0.883714057243878,0.000000000000000
0.884312762166473,0.000000000000000
0.884911260640138,0.000000000000000
0.885509552987742,0.000000000000000
0.886107639337411,0.000000000000000
0.886705519936868,0.000000000000000
0.887303195006780,0.000000000000000
0.887900664719155,0.000000000000000
0.888497929365030,0.000000000000000
0.889094989063551,0.000000000000000
0.889691844073013,0.000000000000000
0.890288494629886,0.000000000000000
0.890884940906062,0.000000000000000
0.891481183105270,0.000000000000000
0.892077221477621,0.000000000000000
0.892673056224112,0.000000000000000
0.893268687504815,0.000000000000000
0.893864115584392,0.000000000000000
0.894459340663843,0.000000000000000
0.895054362932342,0.000000000000000
0.895649182640000,0.000000000000000
0.896243799914146,0.000000000000000
0.896838215064008,0.000000000000000
0.897432428217826,0.000000000000000
0.898026439637533,0.000000000000000
0.898620249500482,0.000000000000000
0.899213858007670,0.000000000000000
0.899807265391928,0.000000000000000
0.900400471815942,0.000000000000000
0.900993477597467,0.000000000000000
0.901586282779817,0.000000000000000
0.902178887671426,0.000000000000000
0.902771292472380,0.000000000000000
0.903363497390046,0.000000000000000
0.903955502567214,0.000000000000000
0.904547308265819,0.000000000000000
0.905138914706867,0.000000000000000
0.905730322062254,0.000000000000000
0.906321530492050,0.000000000000000
0.906912540304575,0.000000000000000
0.907503351642618,0.000000000000000
0.908093964651698,0.000000000000000
0.908684379669239,0.000000000000000
0.909274596764362,0.000000000000000
0.909864616231744,0.000000000000000
0.910454438257830,0.000000000000000
0.911044062973588,0.000000000000000
0.911633490658233,0.000000000000000
0.912222721527314,0.000000000000000
0.912811755682696,0.000000000000000
0.913400593403594,0.000000000000000
0.913989234890892,0.000000000000000
0.914577680305001,0.000000000000000
0.915165929881141,0.000000000000000
0.915753983790410,0.000000000000000
0.916290731874155,0.000000000000000
0.916341842240172,0.000000000000000
0.916929505460530,0.000000000000000
0.917516973597003,0.000000000000000
0.918104246870598,0.000000000000000
0.918691325525970,0.000000000000000
0.919278209664981,0.000000000000000
0.919864899581398,0.000000000000000
0.920451395417103,0.000000000000000
0.921037697364909,0.000000000000000
0.921623805669469,0.000000000000000
0.922209720490855,0.000000000000000
0.922795442006418,0.000000000000000
0.923380970460812,0.000000000000000
0.923966306014108,0.000000000000000
0.924551448887314,0.000000000000000
0.925136399237772,0.000000000000000
0.925721157327416,0.000000000000000
0.926305723260839,0.000000000000000
0.926890097310888,0.000000000000000
0.927474279641274,0.000000000000000
0.928058270423776,0.000000000000000
0.928642069877014,0.000000000000000
0.929225678236207,0.000000000000000
0.929809095615156,0.000000000000000
0.930392322217585,0.000000000000000
0.930975358308160,0.000000000000000
0.931558204000567,0.000000000000000
0.932140859527635,0.000000000000000
0.932723325081270,0.000000000000000
0.933305600832455,0.000000000000000
0.933887686988555,0.000000000000000
0.934469583706914,0.000000000000000
0.935051291264017,0.000000000000000
0.935632809735353,0.000000000000000
0.936214139438334,0.000000000000000
0.936795280416618,0.000000000000000
0.937376232978522,0.000000000000000
0.937956997281390,0.000000000000000
0.938537573470739,0.000000000000000
0.939117961825787,0.000000000000000
0.939698162430204,0.000000000000000
0.940278175535013,0.000000000000000
0.940858001341212,0.000000000000000
0.941437640008758,0.000000000000000
0.942017091686239,0.000000000000000
0.942596356661625,0.000000000000000
0.943175435022340,0.000000000000000
0.943754327033048,0.000000000000000
0.944333032821987,0.000000000000000
0.944911552592885,0.000000000000000
0.945489886581299,0.000000000000000
0.946068034870905,0.000000000000000
0.946645997756377,0.000000000000000
0.947223775365956,0.000000000000000
0.947801367888815,0.000000000000000
0.948378775516858,0.000000000000000
0.948955998436531,0.000000000000000
0.949533036807907,0.000000000000000
0.950109890881095,0.000000000000000
0.950686560740678,0.000000000000000
0.951263046677695,0.000000000000000
0.951839348796739,0.000000000000000
0.952415467327001,0.000000000000000
0.952991402417638,0.000000000000000
0.953567154284201,0.000000000000000
0.954142723101313,0.000000000000000
0.954718108988118,0.000000000000000
0.955293312247363,0.000000000000000
0.955511445027436,0.000000000000000
0.955868332966702,0.000000000000000
0.956443171366800,0.000000000000000
0.957017827605114,0.000000000000000
0.957592301899922,0.000000000000000
0.958166594414024,0.000000000000000
0.958740705303853,0.000000000000000
0.959314634776774,0.000000000000000
0.959888383019234,0.000000000000000
0.960461950191302,0.000000000000000
0.961035336470331,0.000000000000000
0.961608542086424,0.000000000000000
0.962181567112339,0.000000000000000
0.962754411856395,0.000000000000000
0.963327076416817,0.000000000000000
0.963899561015524,0.000000000000000
0.964471865766200,0.000000000000000
0.965043990901677,0.000000000000000
0.965615936584754,0.000000000000000
0.966187703030982,0.000000000000000
0.966759290356776,0.000000000000000
0.967330698739488,0.000000000000000
0.967901928423771,0.000000000000000
0.968472979525927,0.000000000000000
0.969043852252753,0.000000000000000
0.969614546760340,0.000000000000000
0.970185063212512,0.000000000000000
0.970755401868473,0.000000000000000
0.971325562786433,0.000000000000000
0.971895546245605,0.000000000000000
0.972465352330573,0.000000000000000
0.973034981288720,0.000000000000000
0.973604433253740,0.000000000000000
0.974173708412081,0.000000000000000
0.974742806967470,0.000000000000000
0.975311729024497,0.000000000000000
0.975880474841461,0.000000000000000
0.976449044509309,0.000000000000000
0.977017438287248,0.000000000000000
0.977585656248039,0.000000000000000
0.978153698685446,0.000000000000000
0.978721565654951,0.000000000000000
0.979289257418486,0.000000000000000
0.979856774066093,0.000000000000000
0.980424115871529,0.000000000000000
0.980991282936657,0.000000000000000
0.981558275424163,0.000000000000000
0.982125093549030,0.000000000000000
0.982691737445521,0.000000000000000
0.983258207329300,0.000000000000000
0.983824503331335,0.000000000000000
0.984390625628976,0.000000000000000
0.984956574437779,0.000000000000000
0.985522349815925,0.000000000000000
0.986087952071756,0.000000000000000
0.986653381304540,0.000000000000000
0.987218637674183,0.000000000000000
0.987783721371394,0.000000000000000
0.988348632556929,0.000000000000000
0.988913371430587,0.000000000000000
0.989477938074497,0.000000000000000
0.990042332809583,0.000000000000000
0.990606555577885,0.000000000000000
0.991170607088853,0.000000000000000
0.991734486028403,0.000000000000000
0.992298196572181,0.000000000000000
0.992861733564956,0.000000000000000
0.993425106948239,0.000000000000000
0.993988300289847,0.000000000000000
0.994551228243555,0.000000000000000
0.995114108342746,0.000000000000000
0.995677808876015,0.000000000000000
0.996239703854434,0.000000000000000
0.996333439547691,0.000000000000000
0.996801780535338,0.000000000000000
0.997379664870530,0.000000000000000
0.997947288811520,0.000000000000000
0.997988873294553,0.000000000000000
0.998353510996174,0.000000000000000
0.999187881101590,0.000000000000000
0.999324454220726,0.000000000000000
1.018569580994573,0.000000000000000
1.386294361119891,0.000000000000000


==> comparison_n=10000_realist.csv <==
epsilon,delta
0.015638381330093,1.000000000000000
0.101701026440262,0.260028734835534
0.142974258478162,0.260028734835534
0.174757484520000,0.260028734835534
0.201590471511268,0.260028734835534
0.225249324111112,0.260028734835534
0.246649139104296,0.260028734835534
0.266335010145621,0.260028734835534
0.284662743325581,0.260028734835534
0.301879805959297,0.260028734835534
0.318166555524619,0.260028734835534
0.333659252625756,0.260028734835534
0.348463824049435,0.260028734835534
0.362664550900048,0.260028734835534
0.376329797236295,0.260028734835534
0.389515925343609,0.260028734835534
0.402270053452486,0.260028734835534
0.414632048584095,0.260028734835534
0.426635998857833,0.260028734835534
0.438311322383758,0.260028734835534
0.449683616710878,0.260028734835534
0.460775319376541,0.260028734835534
0.471606228494632,0.260028734835534
0.482193918007380,0.260028734835534
0.492554072535885,0.260028734835534
0.502700760075080,0.260028734835534
0.512646656078474,0.260028734835534
0.522403229121737,0.260028734835534
0.531980895902471,0.260028734835534
0.541389151547732,0.260028734835534
0.550636679873354,0.260028734835534
0.559731447240843,0.260028734835534
0.568680782899076,0.260028734835534
0.577491448115973,0.260028734835534
0.586169695954560,0.260028734835534
0.594721323195863,0.260028734835534
0.603151715633982,0.260028734835534
0.611465887748935,0.260028734835534
0.619668517587404,0.260028734835534
0.627763977540404,0.260028734835534
0.635756361592809,0.260028734835534
0.643649509526810,0.260028734835534
0.651447028485418,0.260028734835534
0.659152312239636,0.260028734835534
0.666768558451309,0.260028734835534
0.674298784180732,0.260028734835534
0.681745839852354,0.260028734835534
0.689112421861897,0.260028734835534
0.696401083983035,0.260028734835534
0.703614247710437,0.260028734835534
0.710754211657941,0.260028734835534
0.717823160115274,0.260028734835534
0.724823170853593,0.260028734835534
0.731756222258912,0.260028734835534
0.738624199862834,0.260028734835534
0.745428902331664,0.260028734835534
0.752172046967824,0.260028734835534
0.758855274771246,0.260028734835534
0.765480155103006,0.260028734835534
0.772048189988746,0.260028734835534
0.778560818095335,0.260028734835534
0.785019418410560,0.260028734835534
0.791425313652547,0.260028734835534
0.797779773432750,0.260028734835534
0.804084017193966,0.260028734835534
0.810339216942611,0.260028734835534
0.816546499792597,0.260028734835534
0.822706950336461,0.260028734835534
0.828821612857855,0.260028734835534
0.834891493398199,0.260028734835534
0.840917561689047,0.260028734835534
0.846900752960717,0.260028734835534
0.852841969636701,0.260028734835534
0.858742082922564,0.260028734835534
0.864601934297259,0.260028734835534
0.870422336914064,0.260028734835534
0.876204076917768,0.260028734835534
0.881947914684135,0.260028734835534
0.887654585987180,0.260028734835534
0.893324803099326,0.260028734835534
0.898959255829110,0.260028734835534
0.904558612500707,0.260028734835534
0.910123520879217,0.260028734835534
0.915654609045332,0.260028734835534
0.921152486222741,0.260028734835534
0.926617743561343,0.260028734835534
0.932050954879127,0.260028734835534
0.937452677365354,0.260028734835534
0.942823452247475,0.260028734835534
0.948163805424055,0.260028734835534
0.953474248065779,0.260028734835534
0.958755277186509,0.260028734835534
0.964007376186177,0.260028734835534
0.969231015367201,0.260028734835534
0.974426652425986,0.260028734835534
0.979594732920962,0.260028734835534
0.984735690718513,0.260028734835534
0.989849948418065,0.260028734835534
0.994937917757496,0.260028734835534
1.000000000000000,0.260028734835534


==> comparison_n=1000_closed.csv <==
epsilon,delta
0.000000000000000,1.000000000000000
0.010101010101010,0.999636036341364
0.020202020202020,0.998544939989885
0.030303030303030,0.996729091928112
0.040404040404040,0.994192450839210
0.050505050505051,0.990940538726750
0.060606060606061,0.986980420884919
0.070707070707071,0.982320680320825
0.080808080808081,0.976971386758509
0.090909090909091,0.970944060381328
0.101010101010101,0.964251630495436
0.111111111111111,0.956908389321941
0.121212121212121,0.948929941148854
0.131313131313131,0.940333147095988
0.141414141414141,0.931136065766380
0.151515151515152,0.921357890076483
0.161616161616162,0.911018880574226
0.171717171717172,0.900140295568916
0.181818181818182,0.888744318409805
0.191919191919192,0.876853982260976
0.202020202020202,0.864493092728795
0.212121212121212,0.851686148704702
0.222222222222222,0.838458261790402
0.232323232323232,0.824835074674664
0.242424242424242,0.810842678830865
0.252525252525253,0.796507531902296
0.262626262626263,0.781856375137949
0.272727272727273,0.766916151235272
0.282828282828283,0.751713922938111
0.292929292929293,0.736276792728004
0.303030303030303,0.720631823935117
0.313131313131313,0.704805963581613
0.323232323232323,0.688825967255202
0.333333333333333,0.672718326294179
0.343434343434343,0.656509197547534
0.353535353535354,0.640224335954863
0.363636363636364,0.623889030171014
0.373737373737374,0.607528041439712
0.383838383838384,0.591165545899094
0.393939393939394,0.574825080480229
0.404040404040404,0.558529492537470
0.414141414141414,0.542300893327053
0.424242424242424,0.526160615427857
0.434343434343434,0.510129174175804
0.444444444444444,0.494226233161231
0.454545454545455,0.478470573816661
0.464646464646465,0.462880069101141
0.474747474747475,0.447471661266528
0.484848484848485,0.432261343671138
0.494949494949495,0.417264146587015
0.505050505050505,0.402494126928832
0.515151515151515,0.387964361815242
0.525252525252525,0.373686945857366
0.535353535353535,0.359672992054171
0.545454545454546,0.345932636160730
0.555555555555556,0.332475044382900
0.565656565656566,0.319308424240754
0.575757575757576,0.306440038433254
0.585858585858586,0.293876221528124
0.595959595959596,0.281622399293660
0.606060606060606,0.269683110483405
0.616161616161616,0.258062030880007
0.626262626262626,0.246761999401347
0.636363636363636,0.235785046070041
0.646464646464647,0.225132421646591
0.656565656565657,0.214804628726872
0.666666666666667,0.204801454106154
0.676767676767677,0.195122002214398
0.686868686868687,0.185764729431123
0.696969696969697,0.176727479092648
0.707070707070707,0.168007517009814
0.717171717171717,0.159601567320440
0.727272727272727,0.151505848507578
0.737373737373737,0.143716109422073
0.747474747474748,0.136227665155960
0.757575757575758,0.129035432621657
0.767676767676768,0.122133965700829
0.777777777777778,0.115517489835928
0.787878787878788,0.109179935946853
0.797979797979798,0.103114973564787
0.808080808080808,0.097316043084892
0.818181818181818,0.091776387049350
0.828282828282828,0.086489080381822
0.838383838383838,0.081447059504102
0.848484848484849,0.076643150275091
0.858585858585859,0.072070094701527
0.868686868686869,0.067720576378897
0.878787878787879,0.063587244629642
0.888888888888889,0.059662737314181
0.898989898989899,0.055939702298291
0.909090909090909,0.052410817567995
0.919191919191919,0.049068809990359
0.929292929292929,0.045906472725342
0.939393939393939,0.042916681300195
0.949494949494950,0.040092408363751
0.959595959595960,0.037426737143368
0.969696969696970,0.034912873632157
0.979797979797980,0.032544157538620
0.989898989898990,0.030314072034758
1.000000000000000,0.028216252342212


==> comparison_n=1000_good.csv <==
epsilon,delta
0.042268138744349,1.000000000000000
0.108947506782832,0.284044043711513
0.148163838082978,0.080774132705914
0.178984598769734,0.023080584900146
0.205227800938485,0.006707018240569
0.228476287520894,0.002061496636208
0.249568382694230,0.000744724210396
0.269011786585454,0.000372682618015
0.287141611410087,0.000268713791735
0.304192814978370,0.000240769461490
0.320337684897904,0.000234349020349
0.335707009231312,0.000233990914972
0.350402853481983,0.000233990914972
0.364506684999877,0.000233990914972
0.378084761780852,0.000233990914972
0.391191833723772,0.000233990914972
0.403873760540904,0.000233990914972
0.416169410378436,0.000233990914972
0.428112066889055,0.000233990914972
0.439730491889410,0.000233990914972
0.451049741357409,0.000233990914972
0.462091801333750,0.000233990914972
0.472876090050188,0.000233990914972
0.483419859151894,0.000233990914972
0.493738517743675,0.000233990914972
0.503845896663856,0.000233990914972
0.513754465933181,0.000233990914972
0.523475515136641,0.000233990914972
0.533019304180304,0.000233990914972
0.542395190161325,0.000233990914972
0.551611734820266,0.000233990914972
0.560676796089072,0.000233990914972
0.569597606520595,0.000233990914972
0.578380840826591,0.000233990914972
0.587032674317672,0.000233990914972
0.595558833699780,0.000233990914972
0.603964641414649,0.000233990914972
0.612255054499683,0.000233990914972
0.620434698773121,0.000233990914972
0.628507899013987,0.000233990914972
0.636478705695847,0.000233990914972
0.644350918743462,0.000233990914972
0.652128108707812,0.000233990914972
0.659813635694286,0.000233990914972
0.667410666328757,0.000233990914972
0.674922189004539,0.000233990914972
0.682351027618456,0.000233990914972
0.689699853975080,0.000233990914972
0.696971199013654,0.000233990914972
0.704167462991449,0.000233990914972
0.711290924739728,0.000233990914972
0.718343750093492,0.000233990914972
0.725327999583406,0.000233990914972
0.732245635467327,0.000233990914972
0.739098528169440,0.000233990914972
0.745888462186885,0.000233990914972
0.752617141516721,0.000233990914972
0.759286194650004,0.000233990914972
0.765897179174442,0.000233990914972
0.772451586022484,0.000233990914972
0.778950843397666,0.000233990914972
0.785396320408505,0.000233990914972
0.791789330436135,0.000233990914972
0.798131134259143,0.000233990914972
0.804422942956670,0.000233990914972
0.810665920608701,0.000233990914972
0.816861186810609,0.000233990914972
0.823009819017320,0.000233990914972
0.829112854731010,0.000233990914972
0.835171293544916,0.000233990914972
0.841186099054646,0.000233990914972
0.847158200647350,0.000233990914972
0.853088495178161,0.000233990914972
0.858977848542454,0.000233990914972
0.864827097151741,0.000233990914972
0.870637049320318,0.000233990914972
0.876408486569176,0.000233990914972
0.882142164853125,0.000233990914972
0.887838815716593,0.000233990914972
0.893499147383099,0.000233990914972
0.899123845782999,0.000233990914972
0.904713575523708,0.000233990914972
0.910268980806320,0.000233990914972
0.915790686292157,0.000233990914972
0.921279297922592,0.000233990914972
0.926735403695158,0.000233990914972
0.932159574398778,0.000233990914972
0.937552364310706,0.000233990914972
0.942914311857593,0.000233990914972
0.948245940242911,0.000233990914972
0.953547758042798,0.000233990914972
0.958820259772253,0.000233990914972
0.964063926423458,0.000233990914972
0.969279225977890,0.000233990914972
0.974466613893766,0.000233990914972
0.979626533570251,0.000233990914972
0.984759416789781,0.000233990914972
0.989865684139739,0.000233990914972
0.994945745414651,0.000233990914972
1.000000000000000,0.000233990914972


==> comparison_n=1000_numeric.csv <==
epsilon,delta
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.000000000000000,0.553232821340694
0.011062059705523,0.511216030479625
0.022027322319786,0.469199239618533
0.032897703506379,0.427644679679991
0.043675063502974,0.386995447844746
0.054361209218200,0.347661725130356
0.064957896275146,0.310008930737106
0.075466830921300,0.274348347687389
0.085889671881319,0.240930568603076
0.096228032094032,0.209941911570572
0.106483480403199,0.181503761289740
0.116657543133783,0.155674615621815
0.126751705639762,0.132454474566828
0.136767413739506,0.111791105800161
0.146706075124129,0.093587661886680
0.156569060691595,0.077711108542285
0.166357705805581,0.064000946492426
0.176073311530090,0.052277764449794
0.185717145795365,0.042351238658913
0.195290444511045,0.034027285882704
0.204794412646478,0.027114172560092
0.214230225247207,0.021427475233085
0.223599028433796,0.016793870003675
0.232901940337214,0.013053797463129
0.242140052004629,0.010063101934348
0.251314428281546,0.007693779460329
0.260426108631108,0.005833988701153
0.269476107955029,0.004387484777350
0.278465417347775,0.003272630783166
0.287395004844583,0.002421128126190
0.296265816144455,0.001776587920563
0.305078775272136,0.001293043976462
0.313834785262245,0.000933485659054
0.322534728776532,0.000668467696520
0.331179468725509,0.000474835043760
0.339769848841897,0.000334584826597
0.348306694267535,0.000233874471653
0.356790812081613,0.000162175330067
0.365222991830180,0.000111564171301
0.373604006038818,0.000076140464881
0.381934610698750,0.000051554929508
0.390215545729333,0.000034633949526
0.398447535450373,0.000023084709222
0.406631288997573,0.000015266901955
0.414767500771106,0.000010018327123
0.422856850819130,0.000006523355382
0.430900005256604,0.000004214948121
0.438897616623180,0.000002702543364
0.446850324270031,0.000001719595371
0.454758754709815,0.000001085842810
0.462623521947918,0.000000680469550
0.470445227839605,0.000000423219257
0.478224462390585,0.000000261246849
0.485961804076723,0.000000160058789
0.493657820142630,0.000000097334027
0.501313066898874,0.000000058751693
0.508928089990548,0.000000035201437
0.516503424682355,0.000000020936229
0.524039596119437,0.000000012360847
0.531537119584186,0.000000007244748
0.538996500732878,0.000000004215385
0.546418235854034,0.000000002435025
0.553802812085849,0.000000001396482
0.561150707654065,0.000000000795145
0.568462392075489,0.000000000449520
0.575738326385704,0.000000000252324
0.582978963334767,0.000000000140632
0.590184747586463,0.000000000077829
0.597356115917535,0.000000000042771
0.604493497403723,0.000000000023340
0.611597313595084,0.000000000012648
0.618667978703684,0.000000000006807
0.625705899764739,0.000000000003638
0.632711476810400,0.000000000001931
0.639685103029876,0.000000000001018
0.646627164924553,0.000000000000533
0.653538042465115,0.000000000000277
0.660418109232865,0.000000000000143
0.667267732571759,0.000000000000073
0.674087273724908,0.000000000000037
0.680877087967417,0.000000000000019
0.687637524749675,0.000000000000010
0.694368927809919,0.000000000000005
0.701071635318272,0.000000000000002
0.707745979980587,0.000000000000001
0.714392289174029,0.000000000000001
0.721010885047178,0.000000000000000
0.727602084642399,0.000000000000000
0.734166200005674,0.000000000000000
0.740703538279718,0.000000000000000
0.747214401829638,0.000000000000000
0.753699088325774,0.000000000000000
0.760157890841981,0.000000000000000
0.766591097971613,0.000000000000000
0.772998993891974,0.000000000000000
0.779381858481770,0.000000000000000
0.785739967388835,0.000000000000000
0.792073592126485,0.000000000000000
0.798383000164335,0.000000000000000
0.804668454992154,0.000000000000000
0.810930216215979,0.000000000000000
0.817168539630415,0.000000000000000
0.823383677287311,0.000000000000000
0.829575877587899,0.000000000000000
0.835745385335372,0.000000000000000
0.841892441820548,0.000000000000000
0.848017284878892,0.000000000000000
0.854120148965535,0.000000000000000
0.860201265224859,0.000000000000000
0.866260861532623,0.000000000000000
0.872299162593095,0.000000000000000
0.878316389965604,0.000000000000000
0.884312762150671,0.000000000000000
0.890288494627725,0.000000000000000
0.896243799929252,0.000000000000000
0.902178887681089,0.000000000000000
0.908093964670456,0.000000000000000
0.913989234885250,0.000000000000000
0.919864899580148,0.000000000000000
0.925721157314342,0.000000000000000
0.931558204004759,0.000000000000000
0.937376232981819,0.000000000000000
0.943175435030184,0.000000000000000
0.948955998428900,0.000000000000000
0.954718109008695,0.000000000000000
0.960461950187323,0.000000000000000
0.966187703018008,0.000000000000000
0.971895546231622,0.000000000000000
0.977585656265887,0.000000000000000
0.983258207326216,0.000000000000000
0.988913371410831,0.000000000000000
0.994551318354169,0.000000000000000
1.000172215853468,0.000000000000000
1.005776229534945,0.000000000000000
1.011363522953033,0.000000000000000
1.016934257654043,0.000000000000000
1.022488593195135,0.000000000000000
1.028026687187193,0.000000000000000
1.033548695321315,0.000000000000000
1.039054771406313,0.000000000000000
1.044545067397266,0.000000000000000
1.050019733432578,0.000000000000000
1.055478917848973,0.000000000000000
1.060922767238807,0.000000000000000
1.066351426451888,0.000000000000000
1.071765038630815,0.000000000000000
1.077163745260222,0.000000000000000
1.082547686164958,0.000000000000000
1.087916999551794,0.000000000000000
1.093271822035931,0.000000000000000
1.098612288667482,0.000000000000000
1.103938532950792,0.000000000000000
1.109250686874802,0.000000000000000
1.114548880930102,0.000000000000000
1.119833244150300,0.000000000000000
1.125103904115676,0.000000000000000
1.130360986983192,0.000000000000000
1.135604617512740,0.000000000000000
1.140834919090921,0.000000000000000
1.146052013739222,0.000000000000000
1.151256022153916,0.000000000000000
1.156447063710729,0.000000000000000
1.161625256496677,0.000000000000000
1.166790717324602,0.000000000000000
1.171943561753650,0.000000000000000
1.177083904110418,0.000000000000000
1.182211857503148,0.000000000000000
1.187327533849711,0.000000000000000
1.192431043884767,0.000000000000000
1.197522497188743,0.000000000000000
1.202602002191597,0.000000000000000
1.207669666208290,0.000000000000000
1.212725595435003,0.000000000000000
1.217769894987555,0.000000000000000
1.222802668899362,0.000000000000000
1.227824020148987,0.000000000000000
1.232834050666838,0.000000000000000
1.237832861365291,0.000000000000000
1.242820552133125,0.000000000000000
1.247797221874294,0.000000000000000
1.252762968494949,0.000000000000000
1.257717888949031,0.000000000000000
1.262662079225606,0.000000000000000
1.267595634379518,0.000000000000000
1.272518648537130,0.000000000000000
1.277431214910735,0.000000000000000
1.282333425816773,0.000000000000000
1.287225372682314,0.000000000000000
1.292107146059039,0.000000000000000
1.296978835645291,0.000000000000000
1.301840530282192,0.000000000000000
1.306692317975262,0.000000000000000
1.311534285910398,0.000000000000000
1.316366520456853,0.000000000000000
1.321189107182704,0.000000000000000
1.326002130862776,0.000000000000000
1.330805675502575,0.000000000000000
1.335599824328142,0.000000000000000
1.340384659816095,0.000000000000000
1.345160263692833,0.000000000000000
1.349926716947607,0.000000000000000
1.354684099851852,0.000000000000000
1.359432491948922,0.000000000000000
1.364171972084819,0.000000000000000
1.368902618407787,0.000000000000000
1.373624508378583,0.000000000000000
1.378337718782291,0.000000000000000
1.383042325733527,0.000000000000000
1.387738404692186,0.000000000000000
1.392426030466936,0.000000000000000
1.397105277222522,0.000000000000000
1.401776218502618,0.000000000000000
1.406438927212889,0.000000000000000
1.411093475653928,0.000000000000000
1.415739935517536,0.000000000000000
1.420378377900647,0.000000000000000
1.425008873300015,0.000000000000000
1.429631491643136,0.000000000000000
1.434246302273437,0.000000000000000
1.438853373971483,0.000000000000000
1.443452774958473,0.000000000000000
1.448044572908088,0.000000000000000
1.452628834940128,0.000000000000000
1.457205627645976,0.000000000000000
1.461775017086893,0.000000000000000
1.466337068793422,0.000000000000000
1.470891847790312,0.000000000000000
1.475439418588735,0.000000000000000
1.479979845197107,0.000000000000000
1.484513191130986,0.000000000000000
1.489039519410084,0.000000000000000
1.493558892585839,0.000000000000000
1.498071372714890,0.000000000000000
1.502577021401862,0.000000000000000
1.507075899772985,0.000000000000000
1.511568068505198,0.000000000000000
1.516053587822626,0.000000000000000
1.520532517503256,0.000000000000000
1.525004916882040,0.000000000000000
1.529470844864932,0.000000000000000
1.533930359926075,0.000000000000000
1.538383520117691,0.000000000000000
1.542830383072555,0.000000000000000
1.547271006017922,0.000000000000000
1.551705445765378,0.000000000000000
1.556133758732699,0.000000000000000
1.560556000936572,0.000000000000000
1.564972228006241,0.000000000000000
1.569382495184527,0.000000000000000
1.573786857329054,0.000000000000000
1.578185368931713,0.000000000000000
1.582578084097207,0.000000000000000
1.586965056582244,0.000000000000000
1.591346339768620,0.000000000000000
1.595721986687181,0.000000000000000
1.600092050015860,0.000000000000000
1.604456582083344,0.000000000000000
1.608815634879079,0.000000000000000
1.613169260045993,0.000000000000000
1.617517508905053,0.000000000000000
1.621860432431703,0.000000000000000
1.626198081292728,0.000000000000000
1.630530505816182,0.000000000000000
1.634857756029618,0.000000000000000
1.639179881632458,0.000000000000000
1.643496932025641,0.000000000000000
1.647808956300082,0.000000000000000
1.652116003246533,0.000000000000000
1.656418121359252,0.000000000000000
1.660715358834182,0.000000000000000
1.665007763590779,0.000000000000000
1.669295383242911,0.000000000000000
1.673578265139895,0.000000000000000
1.677856456348650,0.000000000000000
1.682130003649377,0.000000000000000
1.686398953570745,0.000000000000000
1.690663352357092,0.000000000000000
1.694923245995938,0.000000000000000
1.699178680216733,0.000000000000000
1.703429700486026,0.000000000000000
1.707676352016620,0.000000000000000
1.711918679778478,0.000000000000000
1.716156728485089,0.000000000000000
1.720390542611653,0.000000000000000
1.724620166390594,0.000000000000000
1.728845643816726,0.000000000000000
1.733067018655106,0.000000000000000
1.737284334429546,0.000000000000000
1.741497634446546,0.000000000000000
1.745706961783412,0.000000000000000
1.749912359291898,0.000000000000000
1.754113869612752,0.000000000000000
1.758311535161170,0.000000000000000
1.762505398144981,0.000000000000000
1.766695500564651,0.000000000000000
1.770881884206915,0.000000000000000
1.775064590655688,0.000000000000000
1.779243661296732,0.000000000000000
1.783419137311569,0.000000000000000
1.787591059689817,0.000000000000000
1.791759469228396,0.000000000000000
1.795924406527206,0.000000000000000
1.800085912004192,0.000000000000000
1.804244025890853,0.000000000000000
1.808398788232239,0.000000000000000
1.812550238896961,0.000000000000000
1.816698417575367,0.000000000000000
1.820843363781364,0.000000000000000
1.824985116856908,0.000000000000000
1.829123715972401,0.000000000000000
1.833259200133739,0.000000000000000
1.837391608182202,0.000000000000000
1.841520978787571,0.000000000000000
1.845647350468766,0.000000000000000
1.849770761583727,0.000000000000000
1.853891250334868,0.000000000000000
1.858008854769992,0.000000000000000
1.862123612784103,0.000000000000000
1.866235562129418,0.000000000000000
1.870344740406267,0.000000000000000
1.874451185073099,0.000000000000000
1.878554933446537,0.000000000000000
1.882656022699280,0.000000000000000
1.886754489875216,0.000000000000000
1.890850371872489,0.000000000000000
1.894943705461969,0.000000000000000
1.899034527287199,0.000000000000000
1.903122873849838,0.000000000000000
1.907208781537861,0.000000000000000
1.911292286608273,0.000000000000000
1.915373425195298,0.000000000000000
1.919452233313052,0.000000000000000
1.923528746859461,0.000000000000000
1.927603001611260,0.000000000000000
1.931675033233091,0.000000000000000
1.935744877279262,0.000000000000000
1.939812569187211,0.000000000000000
1.943878144292626,0.000000000000000
1.947941637817507,0.000000000000000
1.952003084888361,0.000000000000000
1.956062520519822,0.000000000000000
1.960119979627393,0.000000000000000
1.964175497032898,0.000000000000000
1.968229107454476,0.000000000000000
1.972280845518355,0.000000000000000
1.976330745756513,0.000000000000000
1.980378842607251,0.000000000000000
1.984425170427585,0.000000000000000
1.988469763475450,0.000000000000000
1.992512655925111,0.000000000000000
1.996553881874434,0.000000000000000
2.000593475328515,0.000000000000000
2.004631470221739,0.000000000000000
2.008667900396404,0.000000000000000
2.012702799631825,0.000000000000000
2.016736201624724,0.000000000000000
2.020768139994743,0.000000000000000
2.024798648296610,0.000000000000000
2.028827760010699,0.000000000000000
2.032855508550028,0.000000000000000
2.036881927261220,0.000000000000000
2.040907049424504,0.000000000000000
2.044930908255537,0.000000000000000
2.048953536913587,0.000000000000000
2.052974968490616,0.000000000000000
2.056995236027888,0.000000000000000
2.061014372502768,0.000000000000000
2.065032410838739,0.000000000000000
2.069049383912159,0.000000000000000
2.073065324540494,0.000000000000000
2.077080265494487,0.000000000000000
2.081094239494178,0.000000000000000
2.085107279215890,0.000000000000000
2.089119417286838,0.000000000000000
2.093130686293307,0.000000000000000
2.097141118778836,0.000000000000000
2.101150747246265,0.000000000000000
2.105159604160917,0.000000000000000
2.109167721944174,0.000000000000000
2.113175132994229,0.000000000000000
2.117181869662545,0.000000000000000
2.121187964276260,0.000000000000000
2.125193449126982,0.000000000000000
2.129198356480856,0.000000000000000
2.133202718571283,0.000000000000000
2.137206567609837,0.000000000000000
2.141209935780807,0.000000000000000
2.145212855248474,0.000000000000000
2.149215358149831,0.000000000000000
2.153217476607551,0.000000000000000
2.157219242721339,0.000000000000000
2.161220688580613,0.000000000000000
2.165221846250688,0.000000000000000
2.169222747788353,0.000000000000000
2.173223425236074,0.000000000000000
2.177223910628982,0.000000000000000
2.181224235990385,0.000000000000000
2.185224433333588,0.000000000000000
2.189224534668256,0.000000000000000
2.193224572003089,0.000000000000000
2.197224577336328,0.000000000000000
2.201224582669283,0.000000000000000
2.205224620004174,0.000000000000000
2.209224721338842,0.000000000000000
2.213224918682045,0.000000000000000
2.217225244043448,0.000000000000000
2.221225729436355,0.000000000000000
2.225226406884076,0.000000000000000
2.229227308421741,0.000000000000000
2.233228466091759,0.000000000000000
2.237229911951090,0.000000000000000
2.241231678064878,0.000000000000000
2.245233796522825,0.000000000000000
2.249236299423956,0.000000000000000
2.253239218891622,0.000000000000000
2.257242587062592,0.000000000000000
2.261246436101146,0.000000000000000
2.265250798191573,0.000000000000000
2.269255705545447,0.000000000000000
2.273261190396056,0.000000000000000
2.277267285009884,0.000000000000000
2.281274021678200,0.000000000000000
2.285281432728198,0.000000000000000
2.289289550511512,0.000000000000000
2.293298407426164,0.000000000000000
2.297308035893820,0.000000000000000
2.301318468379122,0.000000000000000
2.302585092994046,0.000000000000000
2.305329737385591,0.000000000000000
2.309341875456539,0.000000000000000
2.313354915178252,0.000000000000000
2.317368889177942,0.000000000000000
2.321383830131936,0.000000000000000
2.325399770760214,0.000000000000000
2.329416743833690,0.000000000000000
2.333434782169661,0.000000000000000
2.337453918644542,0.000000000000000
2.341474186182040,0.000000000000000
2.345495617758843,0.000000000000000
2.349518246416892,0.000000000000000
2.353542105247925,0.000000000000000
2.357567227411209,0.000000000000000
2.361593646122401,0.000000000000000
2.365621394661730,0.000000000000000
2.369650506375820,0.000000000000000
2.373681014677572,0.000000000000000
2.377712953047649,0.000000000000000
2.381746355040605,0.000000000000000
2.385781254276026,0.000000000000000
2.389817684450691,0.000000000000000
2.393855679344142,0.000000000000000
2.397895272797996,0.000000000000000
2.401936498747318,0.000000000000000
2.405979391196979,0.000000000000000
2.410023984244845,0.000000000000000
2.414070312065178,0.000000000000000
2.418118408915916,0.000000000000000
2.422168309154131,0.000000000000000
2.426220047217839,0.000000000000000
2.430273657639646,0.000000000000000
2.434329175044923,0.000000000000000
2.438386634152721,0.000000000000000
2.442446069784182,0.000000000000000
2.446507516854808,0.000000000000000
2.450571010379917,0.000000000000000
2.454636585485105,0.000000000000000
2.458704277393281,0.000000000000000
2.462774121439111,0.000000000000000
2.466846153061397,0.000000000000000
2.470920407812855,0.000000000000000
2.474996921359434,0.000000000000000
2.479075729477017,0.000000000000000
2.483156868064270,0.000000000000000
2.487240373134455,0.000000000000000
2.491326280822705,0.000000000000000
2.495414627385344,0.000000000000000
2.499505449210346,0.000000000000000
2.503598782800054,0.000000000000000
2.507694664797100,0.000000000000000
2.511793131973263,0.000000000000000
2.515894221225835,0.000000000000000
2.519997969599444,0.000000000000000
2.524104414266048,0.000000000000000
2.528213592543125,0.000000000000000
2.532325541888211,0.000000000000000
2.533696813957432,0.000000000000000
2.536440299902555,0.000000000000000
2.540557904337393,0.000000000000000
2.544678393084631,0.000000000000000
2.548801804263007,0.000000000000000
2.552928175111560,0.000000000000000
2.557057555967302,0.000000000000000
2.561189931680493,0.000000000000000
2.565325139969628,0.000000000000000
2.569445674652734,0.000000000000000
2.573551659973630,0.000000000000000
2.581298495463066,0.000000000000000


==> comparison_n=1000_realist.csv <==
epsilon,delta
0.049469393230365,1.000000000000000
0.111908496392802,1.000000000000000
0.150332306119527,1.000000000000000
0.180765298001393,0.922459587105893
0.206766495496369,0.896615027551905
0.229844891955787,0.892600435802253
0.250808622372686,0.892600435802253
0.270150431713151,0.892600435802253
0.288197061839845,0.892600435802253
0.305178369402939,0.892600435802253
0.321263331007064,0.892600435802253
0.336580478560584,0.892600435802253
0.351230279512443,0.892600435802253
0.365293032981340,0.892600435802253
0.378834120220214,0.892600435802253
0.391907618376246,0.892600435802253
0.404558861032184,0.892600435802253
0.416826298040294,0.892600435802253
0.428742875668265,0.892600435802253
0.440337080126816,0.892600435802253
0.451633739697255,0.892600435802253
0.462654650394055,0.892600435802253
0.473419070411789,0.892600435802253
0.483944115500829,0.892600435802253
0.494245078504781,0.892600435802253
0.504335690115735,0.892600435802253
0.514228333547299,0.892600435802253
0.523934222704672,0.892600435802253
0.533463551163026,0.892600435802253
0.542825617595360,0.892600435802253
0.552028932046230,0.892600435802253
0.561081306509510,0.892600435802253
0.569989932553844,0.892600435802253
0.578761448190058,0.892600435802253
0.587401995748543,0.892600435802253
0.595917272201174,0.892600435802253
0.604312573099390,0.892600435802253
0.612592831091193,0.892600435802253
0.620762649812825,0.892600435802253
0.628826333816387,0.892600435802253
0.636787915085765,0.892600435802253
0.644651176604520,0.892600435802253
0.652419673366699,0.892600435802253
0.660096751161697,0.892600435802253
0.667685563414804,0.892600435802253
0.675189086323870,0.892600435802253
0.682610132498177,0.892600435802253
0.689951363276787,0.892600435802253
0.697215299879323,0.892600435802253
0.704404333521687,0.892600435802253
0.711520734611753,0.892600435802253
0.718566661125303,0.892600435802253
0.725544166249777,0.892600435802253
0.732455205372589,0.892600435802253
0.739301642481415,0.892600435802253
0.746085256035820,0.892600435802253
0.752807744362631,0.892600435802253
0.759470730621444,0.892600435802253
0.766075767381391,0.892600435802253
0.772624340845734,0.892600435802253
0.779117874756845,0.892600435802253
0.785557734010645,0.892600435802253
0.791945228006494,0.892600435802253
0.798281613755807,0.892600435802253
0.804568098770323,0.892600435802253
0.810805843748804,0.892600435802253
0.816995965079098,0.892600435802253
0.823139537170852,0.892600435802253
0.829237594632661,0.892600435802253
0.835291134306165,0.892600435802253
0.841301117168399,0.892600435802253
0.847268470112699,0.892600435802253
0.853194087617484,0.892600435802253
0.859078833311442,0.892600435802253
0.864923541442864,0.892600435802253
0.870729018260207,0.892600435802253
0.876496043310351,0.892600435802253
0.882225370660478,0.892600435802253
0.887917730048981,0.892600435802253
0.893573827970388,0.892600435802253
0.899194348698862,0.892600435802253
0.904779955254474,0.892600435802253
0.910331290316116,0.892600435802253
0.915848977084608,0.892600435802253
0.921333620099277,0.892600435802253
0.926785806011053,0.892600435802253
0.932206104314853,0.892600435802253
0.937595068043871,0.892600435802253
0.942953234428150,0.892600435802253
0.948281125519656,0.892600435802253
0.953579248785933,0.892600435802253
0.958848097674215,0.892600435802253
0.964088152147810,0.892600435802253
0.969299879196369,0.892600435802253
0.974483733321605,0.892600435802253
0.979640156999870,0.892600435802253
0.984769581122939,0.892600435802253
0.989872425418228,0.892600435802253
0.994949098849626,0.892600435802253
1.000000000000000,0.892600435802253


==> comparison_n=100_closed.csv <==
epsilon,delta
0.000000000000000,1.000000000000000
0.010101010101010,0.999963925614621
0.020202020202020,0.999855710266465
0.030303030303030,0.999675377376654
0.040404040404040,0.999422965971007
0.050505050505051,0.999098530665962
0.060606060606061,0.998702141648878
0.070707070707071,0.998233884652736
0.080808080808081,0.997693860925227
0.090909090909091,0.997082187192270
0.101010101010101,0.996398995615963
0.111111111111111,0.995644433746989
0.121212121212121,0.994818664471510
0.131313131313131,0.993921865952560
0.141414141414141,0.992954231565984
0.151515151515152,0.991915969830946
0.161616161616162,0.990807304335036
0.171717171717172,0.989628473654027
0.181818181818182,0.988379731266314
0.191919191919192,0.987061345462072
0.202020202020202,0.985673599247197
0.212121212121212,0.984216790242055
0.222222222222222,0.982691230575113
0.232323232323232,0.981097246771481
0.242424242424242,0.979435179636448
0.252525252525253,0.977705384134042
0.262626262626263,0.975908229260697
0.272727272727273,0.974044097914075
0.282828282828283,0.972113386757122
0.292929292929293,0.970116506077410
0.303030303030303,0.968053879641847
0.313131313131313,0.965925944546821
0.323232323232323,0.963733151063859
0.333333333333333,0.961475962480860
0.343434343434343,0.959154854939011
0.353535353535354,0.956770317265428
0.363636363636364,0.954322850801640
0.373737373737374,0.951812969227976
0.383838383838384,0.949241198383951
0.393939393939394,0.946608076084742
0.404040404040404,0.943914151933831
0.414141414141414,0.941159987131920
0.424242424242424,0.938346154282209
0.434343434343434,0.935473237192115
0.444444444444444,0.932541830671556
0.454545454545455,0.929552540327872
0.464646464646465,0.926505982357497
0.474747474747475,0.923402783334475
0.484848484848485,0.920243579995929
0.494949494949495,0.917029019024574
0.505050505050505,0.913759756828388
0.515151515151515,0.910436459317546
0.525252525252525,0.907059801678713
0.535353535353535,0.903630468146814
0.545454545454546,0.900149151774382
0.555555555555556,0.896616554198598
0.565656565656566,0.893033385406124
0.575757575757576,0.889400363495852
0.585858585858586,0.885718214439663
0.595959595959596,0.881987671841323
0.606060606060606,0.878209476693623
0.616161616161616,0.874384377133862
0.626262626262626,0.870513128197810
0.636363636363636,0.866596491572244
0.646464646464647,0.862635235346177
0.656565656565657,0.858630133760895
0.666666666666667,0.854581966958909
0.676767676767677,0.850491520731947
0.686868686868687,0.846359586268087
0.696969696969697,0.842186959898149
0.707070707070707,0.837974442841459
0.717171717171717,0.833722840951103
0.727272727272727,0.829432964458775
0.737373737373737,0.825105627719332
0.747474747474748,0.820741648955177
0.757575757575758,0.816341850000568
0.767676767676768,0.811907056045981
0.777777777777778,0.807438095382612
0.787878787878788,0.802935799147155
0.797979797979798,0.798401001066949
0.808080808080808,0.793834537205597
0.818181818181818,0.789237245709186
0.828282828282828,0.784609966553187
0.838383838383838,0.779953541290161
0.848484848484849,0.775268812798369
0.858585858585859,0.770556625031381
0.868686868686869,0.765817822768799
0.878787878787879,0.761053251368190
0.888888888888889,0.756263756518322
0.898989898989899,0.751450183993812
0.909090909090909,0.746613379411278
0.919191919191919,0.741754187987088
0.929292929292929,0.736873454296806
0.939393939393939,0.731972022036428
0.949494949494950,0.727050733785488
0.959595959595960,0.722110430772142
0.969696969696970,0.717151952640307
0.979797979797980,0.712176137218934
0.989898989898990,0.707183820293524
1.000000000000000,0.702175835379946
1.000000000000000,0.702175835379946
1.010000000000000,0.702175835379946
1.020000000000000,0.702175835379946
1.030000000000000,0.702175835379946
1.040000000000000,0.702175835379946
1.050000000000000,0.702175835379946
1.060000000000000,0.702175835379946
1.070000000000000,0.702175835379946
1.080000000000000,0.702175835379946
1.090000000000000,0.702175835379946
1.100000000000000,0.702175835379946
1.110000000000000,0.702175835379946
1.120000000000000,0.702175835379946
1.130000000000000,0.702175835379946
1.140000000000000,0.702175835379946
1.150000000000000,0.702175835379946
1.160000000000000,0.702175835379946
1.170000000000000,0.702175835379946
1.180000000000000,0.702175835379946
1.190000000000000,0.702175835379946
1.200000000000000,0.702175835379946
1.210000000000000,0.702175835379946
1.220000000000000,0.702175835379946
1.230000000000000,0.702175835379946
1.240000000000000,0.702175835379946
1.250000000000000,0.702175835379946
1.260000000000000,0.702175835379946
1.270000000000000,0.702175835379946
1.280000000000000,0.702175835379946
1.290000000000000,0.702175835379946
1.300000000000000,0.702175835379946
1.310000000000000,0.702175835379946
1.320000000000000,0.702175835379946
1.330000000000000,0.702175835379946
1.340000000000000,0.702175835379946
1.350000000000000,0.702175835379946
1.360000000000000,0.702175835379946
1.370000000000000,0.702175835379946
1.380000000000000,0.702175835379946
1.390000000000000,0.702175835379946
1.400000000000000,0.702175835379946
1.410000000000000,0.702175835379946
1.420000000000000,0.702175835379946
1.430000000000000,0.702175835379946
1.440000000000000,0.702175835379946
1.450000000000000,0.702175835379946
1.460000000000000,0.702175835379946
1.470000000000000,0.702175835379946
1.480000000000000,0.702175835379946
1.490000000000000,0.702175835379946
1.500000000000000,0.702175835379946
1.510000000000000,0.702175835379946
1.520000000000000,0.702175835379946
1.530000000000000,0.702175835379946
1.540000000000000,0.702175835379946
1.550000000000000,0.702175835379946
1.560000000000000,0.702175835379946
1.570000000000000,0.702175835379946
1.580000000000000,0.702175835379946
1.590000000000000,0.702175835379946
1.600000000000000,0.702175835379946
1.610000000000000,0.702175835379946
1.620000000000000,0.702175835379946
1.630000000000000,0.702175835379946
1.640000000000000,0.702175835379946
1.650000000000000,0.702175835379946
1.660000000000000,0.702175835379946
1.670000000000000,0.702175835379946
1.680000000000000,0.702175835379946
1.690000000000000,0.702175835379946
1.700000000000000,0.702175835379946
1.710000000000000,0.702175835379946
1.720000000000000,0.702175835379946
1.730000000000000,0.702175835379946
1.740000000000000,0.702175835379946
1.750000000000000,0.702175835379946
1.760000000000000,0.702175835379946
1.770000000000000,0.702175835379946
1.780000000000000,0.702175835379946
1.790000000000000,0.702175835379946
1.800000000000000,0.702175835379946
1.810000000000000,0.702175835379946
1.820000000000000,0.702175835379946
1.830000000000000,0.702175835379946
1.840000000000000,0.702175835379946
1.850000000000000,0.702175835379946
1.860000000000000,0.702175835379946
1.870000000000000,0.702175835379946
1.880000000000000,0.702175835379946
1.890000000000000,0.702175835379946
1.900000000000000,0.702175835379946
1.910000000000000,0.702175835379946
1.920000000000000,0.702175835379946
1.930000000000000,0.702175835379946
1.940000000000000,0.702175835379946
1.950000000000000,0.702175835379946
1.960000000000000,0.702175835379946
1.970000000000000,0.702175835379946
1.980000000000000,0.702175835379946
1.990000000000000,0.702175835379946


==> comparison_n=100_good.csv <==
epsilon,delta
0.134153874065356,1.000000000000000
0.167082259690372,0.891127136005565
0.194514012553694,0.788898473484047
0.218528992713178,0.698501551664385
0.240154409146977,0.618569143699866
0.259987230088770,0.547891269402628
0.278410810468503,0.485397520252565
0.295688685888091,0.430141123693832
0.312011247455478,0.381284738075880
0.327521355204850,0.338087842472867
0.342329457820560,0.299895562259873
0.356523038902420,0.266128775574200
0.370172793225966,0.236275357895161
0.383336818504578,0.209882435870059
0.396063550453345,0.186549535148927
0.408393873086028,0.165922519664686
0.420362670976746,0.147688231304368
0.431999993897224,0.131569749249753
0.443331945954382,0.117322197486754
0.454381374926610,0.104729037183992
0.465168414078916,0.093598787920551
0.475710913300496,0.083762128196453
0.486024786003440,0.075069331376258
0.496124291066449,0.067387998277892
0.506022264097820,0.060601052098799
0.515730308726549,0.054604965335824
0.525258956054706,0.049308191862532
0.534617798517948,0.044629780430326
0.543815603002226,0.040498148604167
0.552860407015344,0.036849998571146
0.561759600916326,0.033629358407066
0.570519998596164,0.030786734284981
0.579147898532546,0.028278360788883
0.587649136773945,0.026065537980801
0.596029133119900,0.024114045182913
0.604292931535822,0.022393622597695
0.612445235658385,0.020877512916208
0.620490440101338,0.019542055972922
0.628432658153322,0.018366330308636
0.636275746363279,0.017331836213367
0.644023326430530,0.016422215449163
0.651678804752113,0.015623003408217
0.659245389926725,0.014921409952841
0.666726108470441,0.014306125618182
0.674123818962537,0.013767150242637
0.681441224808958,0.013295641430579
0.688680885785013,0.012883780552315
0.695845228497062,0.012524654251805
0.702936555884402,0.012212149667511
0.709957055866848,0.011940861779423
0.716908809230031,0.011706011478957
0.723793796828985,0.011503373120802
0.730613906180696,0.011329210459417
0.737370937507787,0.011180219999838
0.744066609288181,0.011053480904756
0.750702563359223,0.010946410699136
0.757280369619209,0.010856726101420
0.763801530364468,0.010782408388031
0.770267484295943,0.010721672766546
0.776679610225541,0.010672941293597
0.783039230509299,0.010634818927297
0.789347614231584,0.010606072351398
0.795605980162034,0.010585611250423
0.801815499504773,0.010572471752117
0.807977298457442,0.010565801786374
0.814092460595898,0.010564848138848
0.820162029098873,0.010564848138848
0.826187008825531,0.010564848138848
0.832168368257636,0.010564848138848
0.838107041316963,0.010564848138848
0.844003929067615,0.010564848138848
0.849859901312015,0.010564848138848
0.855675798088602,0.010564848138848
0.861452431078504,0.010564848138848
0.867190584927882,0.010564848138848
0.872891018492033,0.010564848138848
0.878554466006836,0.010564848138848
0.884181638192659,0.010564848138848
0.889773223295437,0.010564848138848
0.895329888069224,0.010564848138848
0.900852278704198,0.010564848138848
0.906341021703776,0.010564848138848
0.911796724714200,0.010564848138848
0.917219977309718,0.010564848138848
0.922611351736221,0.010564848138848
0.927971403615992,0.010564848138848
0.933300672616029,0.010564848138848
0.938599683082212,0.010564848138848
0.943868944641430,0.010564848138848
0.949108952773613,0.010564848138848
0.954320189355503,0.010564848138848
0.959503123177835,0.010564848138848
0.964658210437519,0.010564848138848
0.969785895206264,0.010564848138848
0.974886609877022,0.010564848138848
0.979960775589518,0.010564848138848
0.985008802636051,0.010564848138848
0.990031090848669,0.010564848138848
0.995028029968756,0.010564848138848
1.000000000000000,0.010564848138848
1.000000000000000,0.010564848138848
1.010000000000000,0.010564848138848
1.020000000000000,0.010564848138848
1.030000000000000,0.010564848138848
1.040000000000000,0.010564848138848
1.050000000000000,0.010564848138848
1.060000000000000,0.010564848138848
1.070000000000000,0.010564848138848
1.080000000000000,0.010564848138848
1.090000000000000,0.010564848138848
1.100000000000000,0.010564848138848
1.110000000000000,0.010564848138848
1.120000000000000,0.010564848138848
1.130000000000000,0.010564848138848
1.140000000000000,0.010564848138848
1.150000000000000,0.010564848138848
1.160000000000000,0.010564848138848
1.170000000000000,0.010564848138848
1.180000000000000,0.010564848138848
1.190000000000000,0.010564848138848
1.200000000000000,0.010564848138848
1.210000000000000,0.010564848138848
1.220000000000000,0.010564848138848
1.230000000000000,0.010564848138848
1.240000000000000,0.010564848138848
1.250000000000000,0.010564848138848
1.260000000000000,0.010564848138848
1.270000000000000,0.010564848138848
1.280000000000000,0.010564848138848
1.290000000000000,0.010564848138848
1.300000000000000,0.010564848138848
1.310000000000000,0.010564848138848
1.320000000000000,0.010564848138848
1.330000000000000,0.010564848138848
1.340000000000000,0.010564848138848
1.350000000000000,0.010564848138848
1.360000000000000,0.010564848138848
1.370000000000000,0.010564848138848
1.380000000000000,0.010564848138848
1.390000000000000,0.010564848138848
1.400000000000000,0.010564848138848
1.410000000000000,0.010564848138848
1.420000000000000,0.010564848138848
1.430000000000000,0.010564848138848
1.440000000000000,0.010564848138848
1.450000000000000,0.010564848138848
1.460000000000000,0.010564848138848
1.470000000000000,0.010564848138848
1.480000000000000,0.010564848138848
1.490000000000000,0.010564848138848
1.500000000000000,0.010564848138848
1.510000000000000,0.010564848138848
1.520000000000000,0.010564848138848
1.530000000000000,0.010564848138848
1.540000000000000,0.010564848138848
1.550000000000000,0.010564848138848
1.560000000000000,0.010564848138848
1.570000000000000,0.010564848138848
1.580000000000000,0.010564848138848
1.590000000000000,0.010564848138848
1.600000000000000,0.010564848138848
1.610000000000000,0.010564848138848
1.620000000000000,0.010564848138848
1.630000000000000,0.010564848138848
1.640000000000000,0.010564848138848
1.650000000000000,0.010564848138848
1.660000000000000,0.010564848138848
1.670000000000000,0.010564848138848
1.680000000000000,0.010564848138848
1.690000000000000,0.010564848138848
1.700000000000000,0.010564848138848
1.710000000000000,0.010564848138848
1.720000000000000,0.010564848138848
1.730000000000000,0.010564848138848
1.740000000000000,0.010564848138848
1.750000000000000,0.010564848138848
1.760000000000000,0.010564848138848
1.770000000000000,0.010564848138848
1.780000000000000,0.010564848138848
1.790000000000000,0.010564848138848
1.800000000000000,0.010564848138848
1.810000000000000,0.010564848138848
1.820000000000000,0.010564848138848
1.830000000000000,0.010564848138848
1.840000000000000,0.010564848138848
1.850000000000000,0.010564848138848
1.860000000000000,0.010564848138848
1.870000000000000,0.010564848138848
1.880000000000000,0.010564848138848
1.890000000000000,0.010564848138848
1.900000000000000,0.010564848138848
1.910000000000000,0.010564848138848
1.920000000000000,0.010564848138848
1.930000000000000,0.010564848138848
1.940000000000000,0.010564848138848
1.950000000000000,0.010564848138848
1.960000000000000,0.010564848138848
1.970000000000000,0.010564848138848
1.980000000000000,0.010564848138848
1.990000000000000,0.010564848138848


==> comparison_n=100_numeric.csv <==
epsilon,delta
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000000,0.784763296071306
0.000000000000002,0.667388646700059
0.106483480402467,0.535523299875564
0.204794412646043,0.403657953051069
0.296265816143149,0.285112338229050
0.381934610697956,0.188519615040742
0.462623521948114,0.116694256772510
0.538996500732709,0.067670599541812
0.611597313595896,0.036803852396558
0.680877087968108,0.018798249895160
0.747214401830266,0.009030504747343
0.810930216216208,0.004086337450300
0.872299162592649,0.001744363467490
0.931558204005004,0.000703486141797
0.988913371411686,0.000268410434232
1.044545067397801,0.000097016973676
1.098612288668052,0.000033261918300
1.151256022153579,0.000010829584001
1.202602002192181,0.000003352139235
1.252762968495349,0.000000987477215
1.301840530281378,0.000000277105497
1.349926716949035,0.000000074142149
1.397105277224110,0.000000018929897
1.443452774959848,0.000000004615610
1.489039519411740,0.000000001075517
1.533930359925872,0.000000000239662
1.578185368930018,0.000000000051102
1.621860432432648,0.000000000010432
1.665007763588900,0.000000000002040
1.707676352017597,0.000000000000382
1.749912359292530,0.000000000000069
1.791759469227991,0.000000000000012
1.833259200134890,0.000000000000002
1.874451185073106,0.000000000000000
1.915373425195291,0.000000000000000
1.956062520519325,0.000000000000000
1.996553881874100,0.000000000000000
2.036881927260985,0.000000000000000
2.077080265494217,0.000000000000000
2.117181869662666,0.000000000000000
2.157219242722469,0.000000000000000
2.197224577336229,0.000000000000000
2.237229911949946,0.000000000000000
2.277267285009778,0.000000000000000
2.317368889178240,0.000000000000000
2.357567227411430,0.000000000000000
2.397895272798344,0.000000000000000
2.438386634153119,0.000000000000000
2.479075729477145,0.000000000000000
2.519997969599331,0.000000000000000
2.561189954537554,0.000000000000000
2.602689685444446,0.000000000000000
2.644536795379906,0.000000000000000
2.686772802654843,0.000000000000000
2.729441391083540,0.000000000000000
2.772588722239789,0.000000000000000
2.816263785742422,0.000000000000000
2.860518794746568,0.000000000000000
2.905409635260696,0.000000000000000
2.950996379712592,0.000000000000000
2.997343877448330,0.000000000000000
3.044522437723401,0.000000000000000
3.092608624391062,0.000000000000000
3.141686186177097,0.000000000000000
3.191847152480250,0.000000000000000
3.243193132518854,0.000000000000000
3.295836866004393,0.000000000000000
3.349904087274638,0.000000000000000
3.405535783260746,0.000000000000000
3.462890950667457,0.000000000000000
3.522149992079761,0.000000000000000
3.583518938456223,0.000000000000000
3.647234752842195,0.000000000000000
3.713572066704330,0.000000000000000
3.782851841076535,0.000000000000000
3.855452653939750,0.000000000000000
3.931825632724298,0.000000000000000
4.012514543974476,0.000000000000000
4.098183338529310,0.000000000000000
4.189654742026391,0.000000000000000
4.287965674269969,0.000000000000000
4.394449154672458,0.000000000000000
4.510859506516880,0.000000000000000
4.639571612705424,0.000000000000000
4.783913921434163,0.000000000000000
4.948759890378142,0.000000000000000
5.141663556502635,0.000000000000000
5.375278407684249,0.000000000000000
5.673323267171469,0.000000000000000
6.089044875446803,0.000000000000000
6.792344427470823,0.000000000000000


==> comparison_n=100_realist.csv <==
epsilon,delta
0.156965549831612,1.000000000000000
0.185715705827949,1.000000000000000
0.210576501415534,1.000000000000000
0.232797342136114,1.000000000000000
0.253074578065187,1.000000000000000
0.271843487360108,1.000000000000000
0.289397686890096,1.000000000000000
0.305946336364028,1.000000000000000
0.321644680185766,1.000000000000000
0.336611704860417,1.000000000000000
0.350940991345083,1.000000000000000
0.364707717170205,1.000000000000000
0.377973356892699,1.000000000000000
0.390788943136789,1.000000000000000
0.403197392892367,1.000000000000000
0.415235207072370,1.000000000000000
0.426933738125329,1.000000000000000
0.438320152750133,1.000000000000000
0.449418174826222,1.000000000000000
0.460248666941433,1.000000000000000
0.470830091411540,1.000000000000000
0.481178879976908,1.000000000000000
0.491309733358769,1.000000000000000
0.501235866284824,1.000000000000000
0.510969209647245,1.000000000000000
0.520520578617948,1.000000000000000
0.529899813476091,1.000000000000000
0.539115898373651,1.000000000000000
0.548177062121777,1.000000000000000
0.557090864216687,1.000000000000000
0.565864268664251,1.000000000000000
0.574503707653973,1.000000000000000
0.583015136737799,1.000000000000000
0.591404082859281,1.000000000000000
0.599675686333755,1.000000000000000
0.607834737685411,1.000000000000000
0.615885710091025,1.000000000000000
0.623832788054266,1.000000000000000
0.631679892832431,1.000000000000000
0.639430705054132,1.000000000000000
0.647088684898181,1.000000000000000
0.654657090147575,1.000000000000000
0.662138992385831,1.000000000000000
0.669537291564074,1.000000000000000
0.676854729134834,1.000000000000000
0.684093899921218,1.000000000000000
0.691257262867201,1.000000000000000
0.698347150795282,1.000000000000000
0.705365779281304,1.000000000000000
0.712315254742136,1.000000000000000
0.719197581819896,1.000000000000000
0.726014670136093,1.000000000000000
0.732768340480163,1.000000000000000
0.739460330489260,1.000000000000000
0.746092299869472,1.000000000000000
0.752665835202948,1.000000000000000
0.759182454380358,1.000000000000000
0.765643610693786,1.000000000000000
0.772050696621310,1.000000000000000
0.778405047331197,1.000000000000000
0.784707943930680,1.000000000000000
0.790960616481724,1.000000000000000
0.797164246803870,1.000000000000000
0.803319971082267,1.000000000000000
0.809428882297171,1.000000000000000
0.815492032489638,1.000000000000000
0.821510434876705,1.000000000000000
0.827485065828107,1.000000000000000
0.833416866715439,1.000000000000000
0.839306745643696,1.000000000000000
0.845155579074199,1.000000000000000
0.850964213347117,1.000000000000000
0.856733466111083,1.000000000000000
0.862464127666736,1.000000000000000
0.868156962230435,1.000000000000000
0.873812709123877,1.000000000000000
0.879432083894852,1.000000000000000
0.885015779373947,1.000000000000000
0.890564466671621,1.000000000000000
0.896078796119706,1.000000000000000
0.901559398161083,1.000000000000000
0.907006884190968,1.000000000000000
0.912421847352988,1.000000000000000
0.917804863292995,1.000000000000000
0.923156490873300,1.000000000000000
0.928477272849874,1.000000000000000
0.933767736514799,1.000000000000000
0.939028394306160,1.000000000000000
0.944259744387336,1.000000000000000
0.949462271197582,1.000000000000000
0.954636445975589,1.000000000000000
0.959782727257652,1.000000000000000
0.964901561351918,1.000000000000000
0.969993382790111,1.000000000000000
0.975058614758023,1.000000000000000
0.980097669505988,1.000000000000000
0.985110948740446,1.000000000000000
0.990098843997676,1.000000000000000
0.995061737000658,1.000000000000000
1.000000000000000,1.000000000000000
1.000000000000000,1.000000000000000
1.010000000000000,1.000000000000000
1.020000000000000,1.000000000000000
1.030000000000000,1.000000000000000
1.040000000000000,1.000000000000000
1.050000000000000,1.000000000000000
1.060000000000000,1.000000000000000
1.070000000000000,1.000000000000000
1.080000000000000,1.000000000000000
1.090000000000000,1.000000000000000
1.100000000000000,1.000000000000000
1.110000000000000,1.000000000000000
1.120000000000000,1.000000000000000
1.130000000000000,1.000000000000000
1.140000000000000,1.000000000000000
1.150000000000000,1.000000000000000
1.160000000000000,1.000000000000000
1.170000000000000,1.000000000000000
1.180000000000000,1.000000000000000
1.190000000000000,1.000000000000000
1.200000000000000,1.000000000000000
1.210000000000000,1.000000000000000
1.220000000000000,1.000000000000000
1.230000000000000,1.000000000000000
1.240000000000000,1.000000000000000
1.250000000000000,1.000000000000000
1.260000000000000,1.000000000000000
1.270000000000000,1.000000000000000
1.280000000000000,1.000000000000000
1.290000000000000,1.000000000000000
1.300000000000000,1.000000000000000
1.310000000000000,1.000000000000000
1.320000000000000,1.000000000000000
1.330000000000000,1.000000000000000
1.340000000000000,1.000000000000000
1.350000000000000,1.000000000000000
1.360000000000000,1.000000000000000
1.370000000000000,1.000000000000000
1.380000000000000,1.000000000000000
1.390000000000000,1.000000000000000
1.400000000000000,1.000000000000000
1.410000000000000,1.000000000000000
1.420000000000000,1.000000000000000
1.430000000000000,1.000000000000000
1.440000000000000,1.000000000000000
1.450000000000000,1.000000000000000
1.460000000000000,1.000000000000000
1.470000000000000,1.000000000000000
1.480000000000000,1.000000000000000
1.490000000000000,1.000000000000000
1.500000000000000,1.000000000000000
1.510000000000000,1.000000000000000
1.520000000000000,1.000000000000000
1.530000000000000,1.000000000000000
1.540000000000000,1.000000000000000
1.550000000000000,1.000000000000000
1.560000000000000,1.000000000000000
1.570000000000000,1.000000000000000
1.580000000000000,1.000000000000000
1.590000000000000,1.000000000000000
1.600000000000000,1.000000000000000
1.610000000000000,1.000000000000000
1.620000000000000,1.000000000000000
1.630000000000000,1.000000000000000
1.640000000000000,1.000000000000000
1.650000000000000,1.000000000000000
1.660000000000000,1.000000000000000
1.670000000000000,1.000000000000000
1.680000000000000,1.000000000000000
1.690000000000000,1.000000000000000
1.700000000000000,1.000000000000000
1.710000000000000,1.000000000000000
1.720000000000000,1.000000000000000
1.730000000000000,1.000000000000000
1.740000000000000,1.000000000000000
1.750000000000000,1.000000000000000
1.760000000000000,1.000000000000000
1.770000000000000,1.000000000000000
1.780000000000000,1.000000000000000
1.790000000000000,1.000000000000000
1.800000000000000,1.000000000000000
1.810000000000000,1.000000000000000
1.820000000000000,1.000000000000000
1.830000000000000,1.000000000000000
1.840000000000000,1.000000000000000
1.850000000000000,1.000000000000000
1.860000000000000,1.000000000000000
1.870000000000000,1.000000000000000
1.880000000000000,1.000000000000000
1.890000000000000,1.000000000000000
1.900000000000000,1.000000000000000
1.910000000000000,1.000000000000000
1.920000000000000,1.000000000000000
1.930000000000000,1.000000000000000
1.940000000000000,1.000000000000000
1.950000000000000,1.000000000000000
1.960000000000000,1.000000000000000
1.970000000000000,1.000000000000000
1.980000000000000,1.000000000000000
1.990000000000000,1.000000000000000


==> nestedcomposition-1000-0.05-0.4.csv <==
epsilon,delta
0.019649234274917254,0.40536132874111813
0.03931650586983126,0.3520561924369478
0.058650204598417126,0.30178749892933227
0.07766022563143198,0.25527494457673666
0.0963560932573608,0.21303500668741823
0.11474696375328695,0.1753742277955714
0.1328416306992321,0.1423983085743734
0.1506485320599285,0.11403407295309664
0.16817575852290273,0.0900604715378312
0.18543106266494194,0.07014449558651885
0.20242186862151504,0.053878116374350055
0.21915528201478393,0.04081300961111812
0.23563809992445003,0.03049070582001005
0.25187682075926987,0.022466761191086777
0.2678776538968666,0.016328432554635536
0.2836465290074892,0.01170606992049114
0.2991891049798417,0.008278961559859762
0.31451077839954694,0.005776672132715538
0.32961669153799844,0.0039770271886799945
0.344511739810737,0.0027018595486793346
0.3592005786900475,0.0018114937815403038
0.37368763004244077,0.0011987513182195484
0.3879770878838882,0.0007830497433670581
0.40207292353479385,0.0005049736728669903
0.41597889015731404,0.000321528503006466
0.4296985266800435,0.00020215977056500106
0.44323516108266436,0.00012553026955882234
0.4565919130384518,7.699017151302783e-05
0.4697716959041262,4.664557312640419e-05
0.482777218039208,2.792091435184105e-05
0.49561098344124377,1.651387875324247e-05
0.508275291694581,9.6521800798427e-06
0.5207722371925798,5.575908288966537e-06
0.5331037076428962,3.184029679431104e-06
0.5452713818188564,1.7974948523513678e-06
0.5572767265478971,1.0033338162795681e-06
0.5691209929191362,5.538205962617455e-07
0.5808052116916878,3.023414541168155e-07
0.5923301878922781,1.6326415818802008e-07
0.6036964945905444,8.721854226086841e-08
0.6149044658503141,4.61012444632104e-08
0.6259541888572093,2.4113731160126917e-08
0.6368454952422116,1.2483251374117974e-08
0.6475779516227503,6.3968848839241e-09
0.65815084941069,3.2453159004703407e-09
0.6685631939574319,1.630312237347138e-09
0.6788136931284027,8.11152740519772e-10
0.6889007454412852,3.9983004023161375e-10
0.6988224279421587,1.9533256336829115e-10
0.7085764840417901,9.46493432662253e-11
0.7181603115995661,4.555131670835263e-11
0.727570951612614,2.1832993274845683e-11
0.7368050779492615,1.0480438463289447e-11
0.7458589886663567,5.095618788561369e-12
0.7547285995483126,2.5640093963252487e-12
0.7634094406370246,1.3840904066831804e-12
0.7718966566386172,8.38807690408929e-13
0.7801850122392829,5.888930569514309e-13
0.7882689034869016,4.752740860299807e-13
0.7961423765395221,4.2402447064264695e-13
0.8037991551835515,4.0108385477639975e-13
0.8112326786209967,3.908911088912238e-13
0.8184361510556583,3.863948750216488e-13
0.8254026045898601,3.844252611409328e-13
0.8321249768207264,3.835682355098507e-13
0.8385962042991689,3.8319772877520024e-13
0.8448093326422961,3.830385445327189e-13
0.8507576435559813,3.8297055833937053e-13
0.8564347983085546,3.8294168640924306e-13
0.8618349962949533,3.8292949130169127e-13
0.8669531462483221,3.8292436655188924e-13
0.8717850464308966,3.829222233591353e-13
0.8763275688180403,3.829213311287592e-13
0.8805788409750435,3.829209612610025e-13
0.8845384181264196,3.8292080854086046e-13
0.8882074369749348,3.8292074571293344e-13
0.8915887423001946,3.829207199532418e-13
0.8946869773975614,3.829207094243408e-13
0.8975086301378395,3.829207051329309e-13
0.9000620279015547,3.829207033882821e-13
0.9023572768675909,3.829207026806309e-13
0.9044061440188136,3.829207023941863e-13
0.9062218835703314,3.8292070227844895e-13
0.9078190130552874,3.8292070223176015e-13
0.909213047678867,3.82920702212952e-13
0.9104202044252014,3.8292070220538443e-13
0.9114570894561314,3.8292070220234273e-13
0.912340383345472,3.8292070220112125e-13
0.9130865385349465,3.8292070220063107e-13
0.9137115021083695,3.8292070220043447e-13
0.9142304747212978,3.8292070220035566e-13
0.914657713565238,3.829207022003241e-13
0.9150063839215115,3.829207022003115e-13
0.915288460517787,3.8292070220030644e-13
0.9155146768512304,3.829207022003044e-13
0.9156945181272647,3.829207022003036e-13
0.9158362516295371,3.829207022003033e-13
0.9159469872369026,3.8292070220030315e-13
0.9160327604035376,3.829207022003031e-13
0.9160327604035376,1e-14


==> nestedcomposition-1000-0.05-0.5.csv <==
epsilon,delta
0.01885878916689412,0.40705549836637844
0.03797198466534569,0.35448491217073
0.05676945442727803,0.3048155985067254
0.07525745986518424,0.2587470786064285
0.0934422132152562,0.21678830153390924
0.11132982415532525,0.17925014910545312
0.12892625661016516,0.146252657148965
0.14623729367656355,0.11774438592417336
0.16326850899622375,0.09353051241048194
0.18002524319383467,0.07330589570197872
0.1965125842534437,0.056689532795174094
0.21273535091241,0.043257362792635326
0.2286980782970997,0.032571148809812864
0.24440500517279085,0.024202022523105604
0.2598600622715478,0.017748091342670008
0.27506686126080404,0.012846192890866573
0.29002868397565035,0.009178386076202546
0.30474847160692786,0.006474079816091679
0.3192288135846915,0.004508835443840387
0.3334719359365125,0.003100871479188687
0.34747968895131576,0.002106192298048137
0.3612535340077084,0.0014130975439494487
0.3747945294755032,0.0009366430629758717
0.3881033156336764,0.0006134438553358388
0.4011800985945314,0.0003970524615077685
0.41402463328912065,0.0002540210677187298
0.426636205614848,0.0001606643399706173
0.43901361393495875,0.00010047987129529641
0.4511551502055312,6.214886343288535e-05
0.4630585811099026,3.802502273042909e-05
0.47472112971130825,2.301858242615001e-05
0.48613945829133065,1.3789681139004665e-05
0.4973096532004647,8.17698976063405e-06
0.508227212773721,4.80061310774489e-06
0.518887039571674,2.7910524926130798e-06
0.5292834384734162,1.6073672481860532e-06
0.5394101224155132,9.171697286451057e-07
0.5492602278518361,5.186657074614062e-07
0.5588263422872795,2.907692830840373e-07
0.5681005464867167,1.6164302116955083e-07
0.577074474156311,8.913361990641813e-08
0.5857393919927301,4.876806443139122e-08
0.5940863029587808,2.648358311544287e-08
0.6021060754036298,1.4279330626237e-08
0.609789600156675,7.64674408144819e-09
0.6171279769124479,4.068519041292488e-09
0.6241127300388274,2.1515330650121346e-09
0.6307360523514006,1.1313132630158436e-09
0.6369910733912659,5.917379882748974e-10
0.6428721463685412,3.0804002703738417e-10
0.6483751452972839,1.596958625038786e-10
0.6534977611259523,8.252381989777097e-11
0.6582397831210752,4.256707602030829e-11
0.6626033497171573,2.1969073291246995e-11
0.6665931518661844,1.1392928597678152e-11
0.6702165719738629,5.982196577881e-12
0.6734837430842222,3.2231073116523136e-12
0.6764075162361294,1.820275195930951e-12
0.6790033288148865,1.108867922762367e-12
0.6812889729805534,7.48921170466365e-13
0.6832842703327687,5.671639505813727e-13
0.6850106661443349,4.755428891313422e-13
0.6864907629221353,4.2942640724191816e-13
0.6877478179304685,4.0624332977720835e-13
0.6888052319970197,3.946013517567574e-13
0.6896860570665498,3.8876018067854644e-13
0.6904125475736516,3.8583159747953816e-13
0.6910057761308117,3.8436416687978227e-13
0.6914853279107385,3.8362923123945735e-13
0.6918690812455974,3.832612934586617e-13
0.6921730751948882,3.8307714527587003e-13
0.6924114588644796,3.8298500341864226e-13
0.6925965126052852,3.829389071132579e-13
0.6927387281480492,3.829158495445693e-13
0.6928469332670707,3.82904317298219e-13
0.6929284465396992,3.828985499136586e-13
0.6929892488796742,3.828956657659161e-13
0.6930341604102377,3.828942235290522e-13
0.6930670135492791,3.82893502352808e-13
0.6930908155919231,3.828931417443608e-13
0.6931078963566899,3.82892961433054e-13
0.6931200384502931,3.828928712749535e-13
0.6931285893187921,3.828928261950652e-13
0.6931345554661577,3.828928036548365e-13
0.693138680056969,3.828927923846263e-13
0.6931415056276552,3.8289278674948924e-13
0.6931434238737056,3.828927839319101e-13
0.693144714524667,3.828927825231171e-13
0.6931455752256386,3.828927818187194e-13
0.6931461441656817,3.828927814665202e-13
0.693146516971161,3.828927812904205e-13
0.6931467591463586,3.828927812023706e-13
0.6931469151151878,3.8289278115834566e-13
0.6931470147096396,3.828927811363332e-13
0.693147077768964,3.8289278112532695e-13
0.693147117360948,3.828927811198238e-13
0.6931471420119883,3.8289278111707225e-13
0.693147157233539,3.828927811156965e-13
0.6931471665554128,3.828927811150086e-13
0.6931471722177088,3.8289278111466463e-13
0.6931471756292525,3.8289278111449267e-13
0.6931471776681786,3.828927811144067e-13
0.6931471788770137,3.8289278111436367e-13
0.6931471795880143,3.8289278111434216e-13
0.6931471800029042,3.828927811143314e-13
0.6931471802431055,3.8289278111432606e-13
0.6931471803810869,3.828927811143234e-13
0.6931471804597343,3.82892781114322e-13
0.693147180504218,3.8289278111432136e-13
0.6931471805291847,3.82892781114321e-13
0.6931471805430914,3.8289278111432086e-13
0.6931471805507788,3.8289278111432076e-13
0.693147180554996,3.828927811143207e-13


==> nestedcomposition-1000-0.05-0.6.csv <==
epsilon,delta
0.017599218577242802,0.40999052022397575
0.03578899252925959,0.3587299152662345
0.05368468784998556,0.3101486564841713
0.07128521472224389,0.26490996983673787
0.08858995162736989,0.22350658369220192
0.10559857528137731,0.18625240593337783
0.12231091502338974,0.1532871822470501
0.13872682707288952,0.12459208297711671
0.1548460848900388,0.10001338170055518
0.17066828255040073,0.07929104919744707
0.18619274863872065,0.06208915965403662
0.2014184686812077,0.048025406821931474
0.21634401458015368,0.036697642274820835
0.23096747993822708,0.0277060560896406
0.2452864205419082,0.020670316245548104
0.25929779966144184,0.01524158716416043
0.2729979382046501,0.01110981209545898
0.28638247016882995,0.008006950927654433
0.29944630426090724,0.005707021729791904
0.31218359301400195,0.004023825092236401
0.3245877112301695,0.0028071679693664094
0.3366512461032238,0.0019382827199371246
0.3483660019340207,0.0013249883297714539
0.35972302290393554,0.0008969888231960032
0.3707126379007218,0.0006015654754164836
0.3813245318465005,0.00039980426470027924
0.39154784827524414,0.0002634117284011563
0.40137132798563324,0.00017211036718917355
0.4107834883253161,0.0001115656506492843
0.4197728469304681,7.177589985258497e-05
0.428328192423583,4.584899650099596e-05
0.4364389025426905,2.9091557712011498e-05
0.44409530734568725,1.8343264627349653e-05
0.4512890915103909,1.1498679360909702e-05
0.45801372539193386,7.169213648958576e-06
0.46426490965971856,4.4477244432497515e-06
0.4700410133925105,2.746857276338108e-06
0.47534348103540214,1.6894766547760835e-06
0.48017718032141593,1.0353030043023007e-06
0.48455066190379636,6.323490996412115e-07
0.4884763027493948,3.851124750942395e-07
0.4919703098097373,2.3394692985862878e-07
0.49505256824037114,1.4180565512940907e-07
0.4977463290967792,8.579305515246206e-08
0.5000777440614286,5.1822337060483205e-08
0.5020752679263953,3.126077007300376e-08
0.5037689615590611,1.883646436899992e-08
0.5051897372134393,1.1339749146630057e-08
0.5063685929571018,6.821627415379238e-09
0.5073358829343309,4.1012776061771455e-09
0.5081206652370496,2.464646683940195e-09
0.5087501601352382,1.4806279533999434e-09
0.5092493397462803,8.892853254012844e-10
0.5096406576055872,5.340590668024361e-10
0.5099439147020401,3.2073530504456993e-10
0.5101762486965307,1.926579047176225e-10
0.5103522260795526,1.1577507698224527e-10
0.5104840132227292,6.96296192583661e-11
0.510581601431494,4.193558748623375e-11
0.5106530626601515,2.531630082789512e-11
0.510704815776551,1.534352411455934e-11
0.5107418874091749,9.35935701518563e-12
0.5107681558118305,5.768650410928026e-12
0.510786570334802,3.6141423090825383e-12
0.5107993426672537,2.321403473824716e-12
0.5108081088496463,1.545746587223516e-12
0.5108140631149105,1.080347074972522e-12
0.5108180659629113,8.011052571752303e-13
0.5108207296180807,6.335593465043933e-13
0.5108224843001109,5.330314844985938e-13
0.5108236286865319,4.727146469583505e-13
0.5108243676822019,4.365244989763749e-13
0.5108248402301783,4.148103931734167e-13
0.5108251394727998,4.017819233820441e-13
0.5108253271502575,3.939648391885507e-13
0.5108254437367948,3.8927458782807257e-13
0.5108255154778588,3.8646043670704656e-13
0.5108255592104148,3.8477194592542947e-13
0.510825585621917,3.8375885141781566e-13
0.5108256014258541,3.8315099469966777e-13
0.5108256107961497,3.8278628066404876e-13
0.5108256163015392,3.825674522410439e-13
0.5108256195070715,3.8243615518668183e-13
0.5108256213568463,3.8235737695387477e-13
0.5108256224148183,3.823101100141267e-13
0.5108256230145966,3.8228174985025654e-13
0.510825623351653,3.822647337519274e-13
0.5108256235394258,3.822545240929276e-13
0.5108256236431321,3.8224839829752694e-13
0.5108256236999187,3.8224472282028634e-13
0.51082562373075,3.822425175339419e-13
0.5108256237473477,3.822411943621352e-13
0.5108256237562084,3.822404004590512e-13
0.5108256237608996,3.822399241172008e-13
0.5108256237633622,3.822396383120905e-13
0.5108256237646442,3.822394668290244e-13
0.510825623765306,3.822393639391847e-13
0.5108256237656461,3.822393022052809e-13
0.5108256237658189,3.8223926516493857e-13
0.5108256237659042,3.822392429407332e-13
0.5108256237659495,3.8223922960620997e-13
0.5108256237659701,3.8223922160549603e-13
0.510825623765981,3.8223921680506765e-13
0.5108256237659852,3.822392139248106e-13
0.5108256237659885,3.822392121966564e-13
0.5108256237659895,3.822392111597639e-13
0.51082562376599,3.822392105376284e-13
0.5108256237659907,3.822392101643471e-13
0.5108256237659906,3.822392099403783e-13
0.5108256237659894,3.8223920980599704e-13
0.5108256237659907,3.822392097253683e-13
0.5108256237659907,3.8223920967699104e-13
0.5108256237659907,3.822392096479647e-13
0.5108256237659905,3.8223920963054887e-13
0.5108256237659907,3.822392096200994e-13
0.5108256237659895,3.822392096138297e-13
0.5108256237659907,3.822392096100679e-13
0.5108256237659903,3.8223920960781084e-13
0.5108256237659907,3.822392096064566e-13
0.5108256237659905,3.8223920960564404e-13
0.5108256237659907,3.822392096051565e-13
0.5108256237659903,3.8223920960486396e-13
0.5108256237659903,3.8223920960468847e-13
0.5108256237659906,3.8223920960458315e-13
0.5108256237659907,3.8223920960452e-13
0.5108256237659903,3.822392096044821e-13
0.5108256237659903,3.822392096044593e-13
0.5108256237659907,3.822392096044457e-13
0.5108256237659902,3.822392096044375e-13
0.5108256237659906,3.822392096044326e-13
0.5108256237659907,3.8223920960442967e-13
0.5108256237659903,3.822392096044279e-13
0.5108256237659907,3.8223920960442685e-13
0.5108256237659903,3.822392096044262e-13
0.5108256237659907,3.822392096044258e-13
0.5108256237659901,3.8223920960442553e-13
0.5108256237659907,3.822392096044254e-13
0.5108256237659903,3.822392096044253e-13
0.5108256237659907,3.8223920960442523e-13
0.5108256237659906,3.822392096044252e-13


==> nestedcomposition-1000-0.05-0.7.csv <==
epsilon,delta
0.015565557560732836,0.41538043968426197
0.032164831325116876,0.3666302875081998
0.048491986899078306,0.32018772509794924
0.06453104576415945,0.2766474973600951
0.08026728916212494,0.23646554304628373
0.09568688703049402,0.19995025183539383
0.11077657863145601,0.16726400081114517
0.12552339950010272,0.13843357930304162
0.13991445078632742,0.11336747064078968
0.15393670855788005,0.09187763692948281
0.16757687215141578,0.07370343521072033
0.18082125216584544,0.058535527692196394
0.19365570014792205,0.04603805863725732
0.20606558338884054,0.03586787196770497
0.21803580943872256,0.02769005896835664
0.2295509058597781,0.02118959307967339
0.24059516121844107,0.016079187921958244
0.251152833185735,0.012103786001296742
0.26120842864750693,0.009042247932754021
0.2707470586930551,0.006706877860454332
0.27975486804394484,0.004941410410077332
0.28821953375604914,0.0036180212839148017
0.2961308218820443,0.0026338298516942285
0.3034811834220555,0.0019072566483088803
0.31026636281895437,0.00137449567042881
0.3164859843004793,0.0009862699622771498
0.32214407467812817,0.0007049640261220497
0.327249477167958,0.0005021694876622337
0.331816110801198,0.00035664021837286864
0.33586303519319,0.00025262739484544335
0.3394142913860386,0.00017855077926371896
0.34249850581608887,0.00012595681330832708
0.34514826475286725,8.871421832262944e-05
0.3473992883838125,6.240146222426569e-05
0.3492894539820267,4.384599656483147e-05
0.35085773312839325,3.0781391667102954e-05
0.3521431161966291,2.1594629609588e-05
0.35318359688917783,1.5141405007725395e-05
0.3540152807004618,1.0612117412171903e-05
0.35467166543394957,7.435258332087986e-06
0.3551831220427353,5.208136984671756e-06
0.3555765832763237,3.647438773024408e-06
0.3558754288454118,2.5540762143620343e-06
0.35609954124388876,1.7882819099403533e-06
0.35626549713530964,1.2520063654840193e-06
0.35638685541851733,8.765053224056032e-07
0.35647450400344277,6.136019011868486e-07
0.3565370317211325,4.295441242678277e-07
0.35658109826232215,3.006915887385442e-07
0.35661178229211715,2.1048911671130653e-07
0.3566328949038727,1.4734473118759477e-07
0.3566472516732365,1.0314243727628639e-07
0.35665690140267725,7.220027326829711e-08
0.35666331312395655,5.054050654343476e-08
0.35666752515299843,3.5378557353196007e-08
0.3566702611774636,2.4765143220060615e-08
0.3566720187514339,1.7335731594477105e-08
0.35667313541872725,1.2135134051192455e-08
0.3566738371979178,8.494711741891477e-09
0.3566742735048315,5.9464144169164495e-09
0.35667454188199005,4.162605572241702e-09
0.3566747052271818,2.9139390828983e-09
0.3566748036098623,2.0398724177011397e-09
0.35667486225409306,1.4280257020846514e-09
0.35667489685344095,9.997329809868226e-10
0.35667491705974946,6.999280681598913e-10
0.3566749287418759,4.900646259917748e-10
0.35667493542856216,3.431602152239117e-10
0.3566749392181461,2.403271272009751e-10
0.35667494134481487,1.6834396539820107e-10
0.35667494252669163,1.1795575206510904e-10
0.3566749431771831,8.268400270508344e-11
0.35667494353178625,5.799377814301794e-11
0.35667494372326214,4.0710620945848076e-11
0.3566749438256793,2.8612410906461435e-11
0.3566749438799508,2.014366387839298e-11
0.35667494390844257,1.4215540958565497e-11
0.3566749439232625,1.0065854914622066e-11
0.3566749439309024,7.161074683838919e-12
0.3566749439348029,5.127728522282727e-12
0.35667494393677845,3.704386209190611e-12
0.3566749439377692,2.7080465900251704e-12
0.35667494393826066,2.0106088566090327e-12
0.3566749439385045,1.5224024432176253e-12
0.35667494393862265,1.1806579538436025e-12
0.35667494393868093,9.414368112817742e-13
0.3566749439387071,7.739820114884902e-13
0.35667494393872107,6.567636516331902e-13
0.3566749439387265,5.747107997344796e-13
0.35667494393873084,5.172738034053822e-13
0.35667494393873056,4.770679059750139e-13
0.3566749439387322,4.4892377777375604e-13
0.35667494393873195,4.292228880328756e-13
0.3566749439387324,4.1543226521425926e-13
0.3566749439387324,4.057788292412278e-13
0.3566749439387321,3.990214240601058e-13
0.3566749439387324,3.9429124043332037e-13
0.3566749439387322,3.9098011189457057e-13
0.3566749439387324,3.886623219174457e-13
0.3566749439387322,3.870398689334583e-13
0.3566749439387316,3.859041518446671e-13
0.3566749439387324,3.8510914988251327e-13
0.3566749439387324,3.845526485090056e-13
0.35667494393873145,3.841630975475502e-13
0.3566749439387324,3.838904118745315e-13
0.3566749439387324,3.8369953190341836e-13
0.3566749439387322,3.835659159236392e-13
0.3566749439387321,3.8347238473779377e-13
0.3566749439387324,3.8340691290770196e-13
0.356674943938731,3.833610826266377e-13
0.3566749439387324,3.8332900142989273e-13
0.3566749439387318,3.833065445921712e-13
0.3566749439387324,3.832908248057662e-13
0.3566749439387324,3.8327982095528265e-13
0.356674943938731,3.8327211825994416e-13
0.3566749439387324,3.8326672637320723e-13
0.3566749439387324,3.832629520524914e-13
0.3566749439387324,3.832603100279903e-13
0.35667494393873117,3.8325846061083953e-13
0.3566749439387324,3.83257166018834e-13
0.3566749439387318,3.832562598044301e-13
0.3566749439387324,3.832556254543474e-13
0.3566749439387322,3.832551814092895e-13
0.3566749439387324,3.8325487057774896e-13
0.3566749439387322,3.832546529956706e-13
0.3566749439387324,3.8325450068821576e-13
0.3566749439387324,3.8325439407299734e-13
0.3566749439387322,3.8325431944234444e-13
0.3566749439387321,3.832542672008874e-13
0.3566749439387324,3.832542306318675e-13
0.3566749439387322,3.832542050335536e-13
0.35667494393873134,3.832541871147338e-13
0.3566749439387324,3.8325417457155997e-13
0.3566749439387321,3.8325416579133827e-13
0.3566749439387324,3.832541596451831e-13
0.35667494393873145,3.8325415534287447e-13
0.3566749439387324,3.8325415233125844e-13
0.3566749439387322,3.832541502231272e-13
0.3566749439387324,3.8325414874743533e-13
0.3566749439387324,3.8325414771445103e-13
0.3566749439387316,3.8325414699136204e-13
0.3566749439387324,3.8325414648519975e-13
0.35667494393873145,3.8325414613088614e-13
0.3566749439387324,3.832541458828666e-13
0.3566749439387324,3.8325414570925294e-13
0.3566749439387324,3.8325414558772337e-13
0.3566749439387324,3.8325414550265266e-13
0.3566749439387324,3.832541454431032e-13
0.3566749439387324,3.8325414540141856e-13
0.3566749439387322,3.832541453722393e-13
0.3566749439387324,3.8325414535181383e-13
0.3566749439387321,3.83254145337516e-13
0.3566749439387324,3.832541453275075e-13
0.35667494393873195,3.832541453205016e-13
0.3566749439387324,3.832541453155974e-13
0.35667494393873195,3.832541453121645e-13
0.3566749439387324,3.8325414530976146e-13
0.3566749439387321,3.8325414530807933e-13
0.3566749439387324,3.832541453069018e-13
0.3566749439387324,3.8325414530607756e-13
0.3566749439387324,3.832541453055006e-13
0.3566749439387324,3.832541453050967e-13
0.3566749439387324,3.8325414530481397e-13
0.3566749439387324,3.8325414530461606e-13
0.3566749439387321,3.8325414530447753e-13
0.3566749439387324,3.8325414530438054e-13
0.3566749439387324,3.832541453043127e-13
0.3566749439387324,3.832541453042652e-13
0.3566749439387324,3.832541453042319e-13
0.3566749439387318,3.8325414530420863e-13
0.3566749439387324,3.8325414530419233e-13
0.35667494393873195,3.832541453041809e-13
0.3566749439387324,3.8325414530417294e-13
0.35667494393873117,3.8325414530416733e-13
0.3566749439387324,3.832541453041634e-13
0.35667494393873134,3.8325414530416067e-13
0.3566749439387324,3.8325414530415875e-13
0.3566749439387324,3.832541453041574e-13
0.3566749439387321,3.8325414530415643e-13
0.3566749439387324,3.8325414530415577e-13
0.3566749439387321,3.832541453041553e-13
0.3566749439387324,3.83254145304155e-13
0.3566749439387324,3.832541453041548e-13
0.3566749439387322,3.8325414530415466e-13
0.3566749439387324,3.8325414530415456e-13
0.3566749439387322,3.8325414530415446e-13
0.3566749439387324,3.832541453041544e-13
0.35667494393873134,3.8325414530415436e-13
0.3566749439387324,3.832541453041543e-13


==> nestedcomposition-1000-0.05-0.75.csv <==
epsilon,delta
0.014119012396358039,0.4197481208482358
0.029514365581282936,0.373116394700496
0.04464688879779164,0.32852083751884403
0.05948882224509247,0.2865008492154865
0.0740142677932907,0.24747863226751346
0.0881987321354343,0.21175071365468456
0.10201874709136413,0.17948795216628632
0.11545156639610443,0.15074300205128094
0.1284749395416911,0.12546366956538454
0.14106696467015853,0.1035103096432614
0.15320602389066834,0.08467535984986156
0.16487080544915048,0.06870326112839667
0.17604041763158307,0.05530931327153127
0.1866945988369732,0.04419639373582826
0.1968140265801542,0.03506887098556409
0.20638072498232463,0.027643418660313116
0.2153785653351685,0.021656750422039257
0.22379384750489706,0.016870529305010647
0.23161594143683192,0.013073855960035213
0.23883795834927835,0.010083814392675944
0.24545741131679807,0.007744565532025802
0.2514768162214155,0.005925445178714107
0.256904178235008,0.004518460507153651
0.26175330793086227,0.003435503168163599
0.2660439164025595,0.002605518740877851
0.2698014512759018,0.001971799836879447
0.2730566549722314,0.0014895082746512551
0.27584485135654313,0.0011234824168252465
0.2782049939495606,0.0008463490145955501
0.2801785342405383,0.0006369334861560662
0.28180818817980974,0.0004789465630684128
0.2831366892892925,0.00035991656153713526
0.2842056162153721,0.00027033316835716235
0.28505437120217175,0.00020296884251447844
0.28571936608228976,0.00015234633846197997
0.28623344756753444,0.00011432442080204426
0.28662556799738964,8.577783889240918e-05
0.28692068501246,6.435159499614538e-05
0.287139856533135,4.827319647340437e-05
0.28730048720809687,3.620979524359861e-05
0.28741667906793006,2.7159842842435244e-05
0.28749964136385325,2.037114018411203e-05
0.28755812080907617,1.5278982048120116e-05
0.28759882186179325,1.1459545489014456e-05
0.28762679569633803,8.594809720763288e-06
0.28764578490455855,6.446179927484452e-06
0.2876585180127959,4.8346696247512644e-06
0.28766695326480757,3.62601862401905e-06
0.28767247479950697,2.7195216732691194e-06
0.28767604654232115,2.0396448633429146e-06
0.2876783301317206,1.5297353476572221e-06
0.287679773344633,1.1473023316394829e-06
0.2876806750666323,8.604771688212356e-07
0.28768123212203073,6.453581159366862e-07
0.2876815724200985,4.840187455984975e-07
0.2876817780121147,3.630141822163179e-07
0.28768190086558587,2.7226074410764744e-07
0.2876819734846,2.0419565878993532e-07
0.28768201595055143,1.531468419173304e-07
0.2876820405204651,1.1486022804033477e-07
0.28768205458683355,8.614526711959679e-08
0.2876820625560931,6.460904621592757e-08
0.2876820670245034,4.845688045051338e-08
0.2876820695043584,3.6342756090747297e-08
0.2876820708666755,2.7257162806521108e-08
0.287682071607551,2.044296783759872e-08
0.2876820720064521,1.5332321608631012e-08
0.28768207221910747,1.1499336936013397e-08
0.2876820723313622,8.624598431204013e-09
0.28768207239004495,6.468544552463869e-09
0.2876820724204251,4.851504143358057e-09
0.28768207243600097,3.63872383650956e-09
0.2876820724439145,2.7291386063660328e-09
0.28768207244789434,2.046949683755736e-09
0.2876820724498784,1.5353079917970398e-09
0.2876820724508581,1.1515767228276637e-09
0.28768207245133687,8.637782711005038e-10
0.2876820724515694,6.479294323050881e-10
0.2876820724516811,4.860428032085102e-10
0.2876820724517337,3.6462783138607105e-10
0.2876820724517597,2.7356660251923973e-10
0.2876820724517706,2.0527068086911555e-10
0.28768207245177635,1.5404873963152218e-10
0.28768207245177957,1.1563228370332712e-10
0.2876820724517797,8.681994175718078e-11
0.28768207245178024,6.5210685297571e-11
0.2876820724517809,4.9003742952863676e-11
0.2876820724517807,3.684853619433318e-11
0.28768207245178024,2.7732131125435303e-11
0.2876820724517809,2.0894827323761897e-11
0.2876820724517809,1.5766849472506844e-11
0.2876820724517805,1.1920866084065553e-11
0.2876820724517809,9.036378542734585e-12
0.2876820724517809,6.87301288673636e-12
0.2876820724517809,5.250488644737691e-12
0.2876820724517809,4.03359546323869e-12
0.2876820724517797,3.1209255771144384e-12
0.2876820724517809,2.4364231625212495e-12
0.28768207245178024,1.9230463515763573e-12
0.2876820724517809,1.5380137433676888e-12
0.28768207245178035,1.2492392872111874e-12
0.2876820724517809,1.0326584450938113e-12
0.2876820724517809,8.702228135057792e-13
0.28768207245178035,7.483960898147552e-13
0.2876820724517809,6.570260470464871e-13
0.2876820724517807,5.884985149702861e-13
0.2876820724517807,5.371028659131353e-13
0.2876820724517809,4.985561291202722e-13
0.28768207245178035,4.696460765256249e-13
0.2876820724517809,4.479635370796394e-13
0.28768207245178035,4.3170163249515027e-13
0.2876820724517809,4.195052040567834e-13
0.2876820724517809,4.103578827280083e-13
0.2876820724517805,4.0349739173142693e-13
0.2876820724517809,3.983520234839909e-13
0.2876820724517807,3.944929972984139e-13
0.2876820724517809,3.9159872765923117e-13
0.2876820724517805,3.894280254298441e-13
0.2876820724517809,3.877999987578038e-13
0.2876820724517809,3.8657897875377356e-13
0.2876820724517809,3.856632137507509e-13
0.28768207245178035,3.8497638999848387e-13
0.2876820724517805,3.844612721842836e-13
0.2876820724517809,3.840749338236334e-13
0.2876820724517809,3.8378518005314576e-13
0.28768207245177985,3.8356786472528e-13
0.2876820724517809,3.834048782293807e-13
0.2876820724517807,3.8328263835745623e-13
0.2876820724517809,3.831909584535129e-13
0.2876820724517805,3.8312219852555535e-13
0.2876820724517809,3.830706285795872e-13
0.2876820724517805,3.830319511201111e-13
0.2876820724517809,3.83002943025504e-13
0.2876820724517807,3.829811869545487e-13
0.28768207245178024,3.829648699013322e-13
0.2876820724517809,3.8295263211141985e-13
0.2876820724517809,3.829434537689856e-13
0.28768207245178024,3.829365700121599e-13
0.2876820724517809,3.829314071945406e-13
0.2876820724517809,3.8292753508132617e-13
0.2876820724517809,3.829246309964153e-13
0.28768207245178035,3.829224529327322e-13
0.2876820724517809,3.8292081938496984e-13
0.2876820724517809,3.829195942241481e-13
0.2876820724517805,3.8291867535353175e-13
0.2876820724517809,3.8291798620056953e-13
0.2876820724517805,3.8291746933584784e-13
0.2876820724517809,3.829170816873066e-13
0.2876820724517809,3.8291679095090064e-13
0.2876820724517805,3.8291657289859616e-13
0.2876820724517809,3.8291640935936783e-13
0.28768207245178024,3.829162867049466e-13
0.2876820724517809,3.829161947141306e-13
0.2876820724517809,3.8291612572101865e-13
0.28768207245178024,3.8291607397618467e-13
0.2876820724517809,3.8291603516755917e-13
0.28768207245178024,3.8291600606109007e-13
0.2876820724517809,3.8291598423123824e-13
0.2876820724517805,3.8291596785884935e-13
0.2876820724517805,3.829159555795577e-13
0.2876820724517809,3.829159463700889e-13
0.28768207245178035,3.8291593946298737e-13
0.2876820724517809,3.829159342826612e-13
0.2876820724517809,3.8291593039741657e-13
0.2876820724517807,3.829159274834831e-13
0.2876820724517809,3.82915925298033e-13
0.28768207245178024,3.829159236589454e-13
0.2876820724517807,3.829159224296297e-13
0.2876820724517809,3.8291592150764297e-13
0.2876820724517809,3.829159208161529e-13
0.28768207245178024,3.8291592029753534e-13
0.2876820724517809,3.829159199085722e-13
0.2876820724517807,3.829159196168498e-13
0.2876820724517805,3.82915919398058e-13
0.2876820724517807,3.829159192339642e-13
0.2876820724517809,3.829159191108938e-13
0.2876820724517809,3.82915919018591e-13
0.2876820724517809,3.829159189493639e-13
0.2876820724517807,3.829159188974436e-13
0.2876820724517809,3.8291591885850335e-13
0.28768207245177985,3.829159188292982e-13
0.2876820724517809,3.829159188073943e-13
0.2876820724517809,3.829159187909664e-13
0.28768207245178024,3.829159187786455e-13
0.2876820724517809,3.829159187694048e-13
0.28768207245178035,3.8291591876247427e-13
0.2876820724517809,3.8291591875727637e-13
0.2876820724517805,3.8291591875337796e-13
0.28768207245178024,3.8291591875045415e-13
0.2876820724517809,3.829159187482613e-13
0.2876820724517809,3.829159187466166e-13
0.2876820724517809,3.829159187453831e-13
0.2876820724517805,3.82915918744458e-13
0.2876820724517809,3.8291591874376415e-13
0.2876820724517807,3.829159187432438e-13
0.28768207245178,3.829159187428535e-13
0.2876820724517809,3.829159187425608e-13
0.2876820724517805,3.8291591874234127e-13
0.2876820724517809,3.8291591874217664e-13
0.28768207245178024,3.8291591874205314e-13
0.2876820724517809,3.8291591874196055e-13
0.2876820724517809,3.829159187418911e-13
0.28768207245178035,3.82915918741839e-13
0.2876820724517809,3.829159187417999e-13
0.2876820724517809,3.829159187417706e-13
0.2876820724517809,3.8291591874174866e-13
0.28768207245177985,3.829159187417322e-13
0.2876820724517809,3.8291591874171983e-13
0.2876820724517809,3.8291591874171054e-13
0.28768207245177985,3.8291591874170357e-13
0.2876820724517809,3.8291591874169837e-13
0.2876820724517809,3.829159187416945e-13
0.28768207245178024,3.8291591874169156e-13
0.2876820724517809,3.8291591874168933e-13
0.2876820724517809,3.8291591874168767e-13
0.2876820724517805,3.829159187416864e-13
0.2876820724517807,3.829159187416855e-13
0.2876820724517809,3.829159187416848e-13
0.2876820724517807,3.829159187416843e-13
0.2876820724517809,3.829159187416839e-13
0.28768207245178035,3.829159187416836e-13
0.2876820724517809,3.829159187416834e-13
0.2876820724517809,3.829159187416832e-13
0.2876820724517807,3.829159187416831e-13
0.2876820724517809,3.82915918741683e-13
0.2876820724517807,3.8291591874168297e-13
0.2876820724517809,3.829159187416829e-13
0.28768207245178024,3.8291591874168287e-13
0.2876820724517809,3.829159187416828e-13
0.2876820724517809,0


==> nestedcomposition-1000-0.05-0.8.csv <==
epsilon,delta
0.012291351962490512,0.4259747476786329
0.026079510070256495,0.3824732090697318
0.03961301156827292,0.34066121255894494
0.05284934029621743,0.3010015761271396
0.06574879550943577,0.2638656388541474
0.07827407365325796,0.22952563091157316
0.09038996254512797,0.1981534631065016
0.10206315745533251,0.16982525767247625
0.11326220640700232,0.14453053559697585
0.12395758962642152,0.12218474036131878
0.13412193478342022,0.10264371273879835
0.14373036487918697,0.08571881340388551
0.15276096894475727,0.0711915822015066
0.16119537695728658,0.058827081438323714
0.1690194097819316,0.04838535313152868
0.17622376323976477,0.039630691187039595
0.1828046738885624,0.032338663321072894
0.18876450465006833,0.02630099937280482
0.19411218326155902,0.02132858759115816
0.19886342792618636,0.01725289145763714
0.2030407042230544,0.013926124801389455
0.20667287593097197,0.011220513213012817
0.20979453891916702,0.009026936435401657
0.21244505883565296,0.007253199853744934
0.21466736559514987,0.00582213185338966
0.2165065854533968,0.00466965382263218
0.21800860990886306,0.0037429248962242622
0.21921870646871913,0.002998626223536102
0.22018026850016792,0.002401420214541069
0.22093378163290747,0.001922598489817238
0.22151605632597904,0.0015389171784873613
0.22195974528206935,0.0012316085508620551
0.22229313537604134,0.000985552487713576
0.22254018058398436,0.0007885888309350884
0.22272072728549952,0.0006309512666515406
0.22285087670376286,0.0005048043006128062
0.22294343010904474,0.0004038665300145881
0.2230083687929797,0.0003231053967802995
0.22305333045943007,0.0002584906608591301
0.22308405447784943,0.00020679579653280596
0.2231047787795406,0.00016543830156792543
0.22311857999750334,0.0001323514793848213
0.22312765525587233,0.00010588160087494926
0.2231335487350547,8.470548625234828e-05
0.22313732899032582,6.776448914222451e-05
0.22313972435003454,5.4211639587955026e-05
0.22314122397377914,4.3369334710834296e-05
0.22314215169101836,3.469547866901613e-05
0.22314271888106965,2.7756388059235024e-05
0.223143061630953,2.220511285304428e-05
0.22314326637725473,1.776409142268074e-05
0.22314338729707855,1.4211273695666986e-05
0.22314345790812537,1.1369019248572136e-05
0.2231434986828515,9.095215571222884e-06
0.22314352196916862,7.276172575963591e-06
0.2231435351228906,5.820938156193991e-06
0.22314354247276835,4.656750610085216e-06
0.22314354653569687,3.7254005687477275e-06
0.2231435487578271,2.980320533773027e-06
0.22314354996040361,2.384256504986312e-06
0.2231435506044374,1.9074052816184837e-06
0.22314355094578714,1.5259243027836748e-06
0.223143551124859,1.2207395196580407e-06
0.22314355121784418,9.76591693134006e-07
0.22314355126564417,7.812734319052926e-07
0.22314355128996888,6.250188229185341e-07
0.22314355130222646,5.000151357276293e-07
0.22314355130834246,4.0001218597431874e-07
0.22314355131136493,3.200098261714427e-07
0.22314355131284214,2.5600793832905437e-07
0.22314355131355817,2.0480642805511032e-07
0.22314355131390404,1.6384521983594256e-07
0.223143551314065,1.310762532606036e-07
0.22314355131414348,1.048610800003307e-07
0.2231435513141792,8.388894139211174e-08
0.2231435513141952,6.711123050553633e-08
0.22314355131420424,5.368906179627592e-08
0.2231435513142071,4.295132682886757e-08
0.22314355131420727,3.4361138854940863e-08
0.22314355131420976,2.74889884757995e-08
0.22314355131420976,2.1991268172486412e-08
0.22314355131420832,1.7593091929835933e-08
0.22314355131420976,1.407455093571555e-08
0.22314355131420976,1.1259718140419247e-08
0.22314355131420976,9.007851904182203e-09
0.22314355131420904,7.206358915192568e-09
0.22314355131420976,5.765164524000859e-09
0.22314355131420976,4.612209011047492e-09
0.2231435513142094,3.689844600684799e-09
0.22314355131420957,2.9519530723946438e-09
0.22314355131420976,2.36163984976252e-09
0.22314355131420976,1.889389271656821e-09
0.22314355131420852,1.5115888091722613e-09
0.22314355131420976,1.2093484391846138e-09
0.2231435513142094,9.675561431944957e-10
0.2231435513142092,7.741223064024011e-10
0.22314355131420976,6.193752369687256e-10
0.22314355131420904,4.955775814217851e-10
0.22314355131420976,3.9653945698423264e-10
0.22314355131420976,3.173089574341907e-10
0.22314355131420904,2.5392455779415713e-10
0.2231435513142094,2.0321703808213025e-10
0.22314355131420957,1.6265102231250874e-10
0.22314355131420976,1.3019820969681154e-10
0.22314355131420976,1.0423595960425379e-10
0.2231435513142092,8.346615953020758e-11
0.22314355131420976,6.685031947097061e-11
0.22314355131420976,5.3557647423581045e-11
0.22314355131420976,4.292350978566939e-11
0.22314355131420976,3.441619967534007e-11
0.22314355131420852,2.7610351587076603e-11
0.22314355131420976,2.2165673116465834e-11
0.22314355131420868,1.7809930339977215e-11
0.22314355131420976,1.432533611878632e-11
0.22314355131420976,1.1537660741833606e-11
0.22314355131420904,9.307520440271433e-12
0.2231435513142092,7.523408199021694e-12
0.22314355131420976,6.096118406021903e-12
0.22314355131420957,4.954286571622069e-12
0.2231435513142094,4.040821104102202e-12
0.22314355131420976,3.3100487300863094e-12
0.223143551314208,2.7254308308735944e-12
0.22314355131420976,2.2577365115034223e-12
0.2231435513142094,1.8835810560072846e-12
0.22314355131420976,1.5842566916103746e-12
0.2231435513142094,1.3447972000928467e-12
0.22314355131420976,1.1532296068788242e-12
0.2231435513142094,9.999755323076061e-13
0.2231435513142092,8.773722726506316e-13
0.22314355131420976,7.79289664925052e-13
0.22314355131420868,7.008235787445884e-13
0.22314355131420976,6.380507098002175e-13
0.22314355131420957,5.878324146447207e-13
0.22314355131420976,5.476577785203233e-13
0.2231435513142092,5.155180696208054e-13
0.22314355131420976,4.898063025011911e-13
0.22314355131420976,4.692368888054997e-13
0.2231435513142092,4.527813578489465e-13
0.2231435513142092,4.396169330837039e-13
0.22314355131420976,4.290853932715099e-13
0.22314355131420852,4.2066016142175466e-13
0.22314355131420976,4.1391997594195046e-13
0.22314355131420976,4.085278275581071e-13
0.22314355131420976,4.0421410885103243e-13
0.2231435513142092,4.007631338853727e-13
0.22314355131420957,3.9800235391284487e-13
0.22314355131420976,3.957937299348226e-13
0.2231435513142092,3.9402683075240484e-13
0.22314355131420976,3.9261331140647064e-13
0.22314355131420904,3.9148249592972324e-13
0.22314355131420957,3.9057784354832535e-13
0.22314355131420976,3.89854121643207e-13
0.22314355131420904,3.8927514411911234e-13
0.22314355131420976,3.888119620998366e-13
0.2231435513142094,3.88441416484416e-13
0.2231435513142094,3.881449799920795e-13
0.22314355131420976,3.8790783079821037e-13
0.22314355131420957,3.87718111443115e-13
0.22314355131420976,3.8756633595903874e-13
0.2231435513142092,3.8744491557177774e-13
0.2231435513142092,3.8734777926196893e-13
0.22314355131420976,3.8727007021412187e-13
0.22314355131420957,3.872079029758442e-13
0.22314355131420976,3.871581691852221e-13
0.22314355131420957,3.871183821527244e-13
0.22314355131420976,3.8708655252672627e-13
0.22314355131420957,3.8706108882592775e-13
0.22314355131420904,3.8704071786528893e-13
0.22314355131420976,3.8702442109677787e-13
0.22314355131420868,3.8701138368196903e-13
0.22314355131420976,3.8700095375012197e-13
0.2231435513142094,3.869926098046443e-13
0.22314355131420957,3.8698593464826215e-13
0.22314355131420976,3.8698059452315646e-13
0.22314355131420816,3.869763224230719e-13
0.22314355131420976,3.869729047430043e-13
0.2231435513142094,3.869701705989502e-13
0.2231435513142094,3.869679832837069e-13
0.22314355131420976,3.8696623343151227e-13
0.2231435513142094,3.8696483354975654e-13
0.22314355131420957,3.86963713644352e-13
0.2231435513142092,3.8696281772002833e-13
0.22314355131420904,3.869621009805694e-13
0.22314355131420976,3.869615275890023e-13
0.22314355131420957,3.869610688757486e-13
0.22314355131420904,3.8696070190514563e-13
0.22314355131420976,3.8696040832866326e-13
0.22314355131420976,3.8696017346747737e-13
0.22314355131420852,3.8695998557852865e-13
0.22314355131420976,3.8695983526736966e-13
0.2231435513142094,3.869597150184425e-13
0.22314355131420976,3.8695961881930074e-13
0.22314355131420957,3.8695954185998736e-13
0.2231435513142094,3.8695948029253663e-13
0.22314355131420976,3.8695943103857606e-13
0.22314355131420904,3.869593916354076e-13
0.2231435513142094,3.869593601128728e-13
0.22314355131420976,3.86959334894845e-13
0.22314355131420976,3.869593147204228e-13
0.22314355131420852,3.8695929858088497e-13
0.22314355131420976,3.869592856692547e-13
0.2231435513142092,3.869592753399505e-13
0.22314355131420976,3.869592670765072e-13
0.2231435513142094,3.8695926046575247e-13
0.22314355131420976,3.8695925517714874e-13
0.22314355131420868,3.8695925094626576e-13
0.22314355131420976,3.8695924756155937e-13
0.2231435513142092,3.8695924485379424e-13
0.2231435513142094,3.8695924268758214e-13
0.22314355131420888,3.8695924095461246e-13
0.22314355131420976,3.869592395682367e-13
0.22314355131420976,3.8695923845913613e-13
0.22314355131420957,3.8695923757185567e-13
0.2231435513142092,3.869592368620313e-13
0.2231435513142094,3.869592362941718e-13
0.22314355131420976,3.869592358398842e-13
0.22314355131420904,3.8695923547645416e-13
0.22314355131420976,3.8695923518571007e-13
0.22314355131420976,3.869592349531148e-13
0.22314355131420888,3.869592347670386e-13
0.22314355131420976,3.8695923461817763e-13
0.2231435513142094,3.8695923449908887e-13
0.2231435513142094,3.8695923440381785e-13
0.2231435513142094,3.8695923432760106e-13
0.22314355131420976,3.869592342666276e-13
0.22314355131420868,3.869592342178488e-13
0.22314355131420976,3.8695923417882583e-13
0.22314355131420832,3.8695923414760744e-13
0.22314355131420976,3.8695923412263273e-13
0.2231435513142094,3.8695923410265297e-13
0.2231435513142092,3.8695923408666915e-13
0.22314355131420957,3.869592340738821e-13
0.22314355131420976,3.8695923406365244e-13
0.22314355131420888,3.8695923405546873e-13
0.22314355131420976,3.8695923404892177e-13
0.2231435513142092,3.869592340436842e-13
0.22314355131420904,3.869592340394941e-13
0.22314355131420976,3.8695923403614207e-13
0.22314355131420868,3.8695923403346045e-13
0.22314355131420976,3.8695923403131515e-13
0.22314355131420852,3.869592340295989e-13
0.22314355131420957,3.869592340282259e-13
0.22314355131420976,3.869592340271275e-13
0.22314355131420957,3.8695923402624877e-13
0.2231435513142094,3.869592340255458e-13
0.22314355131420976,3.869592340249834e-13
0.22314355131420976,3.869592340245335e-13
0.22314355131420868,3.869592340241736e-13
0.22314355131420976,3.8695923402388567e-13
0.22314355131420976,3.869592340236553e-13
0.22314355131420868,3.86959234023471e-13
0.22314355131420957,3.869592340233236e-13
0.22314355131420976,3.8695923402320566e-13
0.2231435513142092,3.869592340231113e-13
0.2231435513142092,3.869592340230358e-13
0.22314355131420976,3.8695923402297544e-13
0.22314355131420976,3.869592340229271e-13
0.22314355131420976,3.869592340228885e-13
0.22314355131420868,3.869592340228576e-13
0.22314355131420976,3.8695923402283286e-13
0.2231435513142094,3.8695923402281307e-13
0.22314355131420976,3.869592340227972e-13
0.2231435513142094,3.8695923402278455e-13
0.22314355131420976,3.869592340227744e-13
0.2231435513142094,3.8695923402276627e-13
0.2231435513142094,3.869592340227598e-13
0.22314355131420957,3.869592340227546e-13
0.22314355131420976,3.8695923402275047e-13
0.22314355131420976,3.8695923402274714e-13
0.22314355131420816,3.8695923402274446e-13
0.22314355131420976,3.8695923402274234e-13
0.2231435513142092,3.869592340227406e-13
0.22314355131420904,3.8695923402273926e-13
0.22314355131420976,3.8695923402273815e-13
0.22314355131420976,3.869592340227373e-13
0.2231435513142094,3.869592340227366e-13
0.22314355131420976,3.8695923402273603e-13
0.22314355131420904,3.869592340227356e-13
0.22314355131420976,3.869592340227352e-13
0.22314355131420868,3.869592340227349e-13
0.22314355131420976,3.8695923402273467e-13
0.22314355131420868,3.8695923402273446e-13
0.22314355131420976,3.869592340227343e-13
0.2231435513142094,3.869592340227342e-13
0.2231435513142094,3.869592340227341e-13
0.22314355131420976,3.8695923402273406e-13
0.2231435513142092,3.86959234022734e-13
0.2231435513142092,3.8695923402273396e-13
0.22314355131420976,3.869592340227339e-13
0.22314355131420976,3.8695923402273386e-13


==> nestedcomposition-1000-0.05-0.csv <==
epsilon,delta
1.2647660696521786e-12,0.4595815600130826
0.020855813280299243,0.4029863107410144
0.04132819549194259,0.3486823671074424
0.06143179953177487,0.2976140109793102
0.081180456679597,0.2505275929508732
0.10058723690637801,0.20794705224578308
0.1196645037547483,0.17016882816151718
0.13842396436793084,0.13727421568557205
0.1568767151369528,0.10915559050197296
0.17503328348577452,0.08555199880010556
0.19290366612530363,0.06608938809858157
0.2104973641311361,0.05032114698664243
0.22782341520577643,0.03776545075320272
0.24489042331917693,0.0279369734175825
0.2617065860489517,0.020371632310562302
0.27827971977275456,0.014644025885405717
0.2946172829637562,0.010378009616587792
0.3107263977111713,0.0072513849670962655
0.32661386965664013,0.004995956040372564
0.3422862064866337,0.0033942746286412407
0.3577496350675702,0.0022743019121664195
0.3730101173945428,0.001503023443964449
0.38807336539720433,0.0009798169976992606
0.4029448547475028,0.0006301325163088176
0.4176298377255207,0.00039982822771194893
0.4321333551901176,0.00025033246142973993
0.4464602478104922,0.00015467173563691214
0.4606151665178757,9.431982182506883e-05
0.4746025822991413,5.677294966951143e-05
0.48842679537700917,3.373452911301044e-05
0.5020919437996625,1.9790221934109462e-05
0.5156020114813344,1.1463504391917256e-05
0.528960835811077,6.557261321489935e-06
0.5421721147062115,3.704360309705863e-06
0.5552394133350306,2.06698103226491e-06
0.5681661703815024,1.13930175123824e-06
0.5809557039659552,6.203917984486175e-07
0.5936112172261758,3.3378273196533346e-07
0.6061358035698419,1.7745051388346812e-07
0.6185324516385577,9.322895819299594e-08
0.6308040499856203,4.840929990156658e-08
0.6429533915073904,2.4845928364929815e-08
0.6549831776141134,1.2605916147957406e-08
0.6668960222035666,6.323125496681231e-09
0.6786944553936252,3.1359987721261896e-09
0.6903809270665562,1.5380211069052746e-09
0.7019578102421137,7.460409482650949e-10
0.7134274042540625,3.5800075116731597e-10
0.7247919377745262,1.7002424322846074e-10
0.7360535716919757,7.998339599133689e-11
0.7472144018296518,3.733246835267499e-11
0.7582764615357432,1.7351653372388415e-11
0.7692417241500636,8.09325716378702e-12
0.7801121053365776,3.849628446811401e-12
0.7908894653331942,1.925391943567995e-12
0.8015756110484205,1.0621379734406601e-12
0.8121722981062546,6.78945794049963e-13
0.8226812327506111,5.106277339435607e-13
0.8331040737115387,4.3746023413129097e-13
0.8434424339242312,4.0598160432309793e-13
0.8536978822334761,3.925768289502418e-13
0.8638719449640033,3.86926357017345e-13
0.8739661074699894,3.8456845331602486e-13
0.8839818155687597,3.8359432169838543e-13
0.8939204769552731,3.8319585419458624e-13
0.9037834625218153,3.830344611781733e-13
0.9135721076357939,3.8296972822603673e-13
0.9232877133603807,3.8294401558692897e-13
0.9329315476255857,3.8293390026681613e-13
0.9425048463412011,3.829299588262945e-13
0.9520088144767128,3.829284375685493e-13
0.9614446270774268,3.82927855930638e-13
0.9708134302640088,3.8292763562085104e-13
0.9801163421674488,3.82927552945762e-13
0.9893544538348493,3.829275222057883e-13
0.9985288301117592,3.829275108805348e-13
1.0076405104613428,3.8292750674591844e-13
1.0166905097852492,3.8292750525005435e-13
1.025679819177988,3.8292750471370835e-13
1.034609406674818,3.8292750452310966e-13
1.0434802179746754,3.829275044559757e-13
1.0522931771023567,3.829275044325368e-13
1.0610491870924719,3.829275044244248e-13
1.069749130606752,3.829275044216416e-13
1.078393870555729,3.829275044206949e-13
1.0869842506721241,3.829275044203757e-13
1.095521096097755,3.8292750442026895e-13
1.1040052139109235,3.8292750442023356e-13
1.11243739366126,3.8292750442022195e-13
1.120818407869038,3.8292750442021816e-13
1.1291490125290267,3.8292750442021695e-13
1.1374299475604701,3.8292750442021655e-13
1.1456619372796837,3.8292750442021645e-13
1.1538456908277936,3.829275044202164e-13


==> nestedcomposition-10000-0.05-0.5.csv <==
epsilon,delta
0.0020783273024458327,0.4690776929175672
0.004160449236097253,0.4509653354383739
0.006238707216849457,0.4329656239065958
0.00831311544979357,0.4151149258137178
0.010383688045185002,0.39744862478361714
0.012450439071405474,0.38000091336609576
0.014513382481047317,0.36280459853757413
0.016572532194487725,0.3458909217076889
0.018627902041006714,0.32928939481744457
0.020679505804458514,0.3130276538872155
0.02272735715549577,0.2971313311273738
0.02477146972887321,0.28162394647299316
0.026811857087162144,0.26652681914268384
0.028848532710727855,0.25185899956124963
0.030881510017773377,0.23763722172839238
0.0329108023595633,0.22387587586435664
0.034936423008938844,0.21058700092322322
0.03695838519729645,0.19778029633941946
0.03897670204828813,0.18546315216323073
0.04099138664622473,0.1736406965546038
0.04300245200498655,0.16231585943712934
0.04500991106620301,0.15148945097243652
0.04701377671178953,0.1411602533984656
0.049014061738791706,0.13132512468358626
0.05101077890152264,0.12197911238418456
0.053003940889547095,0.11311557605330477
0.0549935603009753,0.10472631653364853
0.05697964968697971,0.09680171047843172
0.05896222153135809,0.08933084847488076
0.06094128825439792,0.08230167519786201
0.06291686222259624,0.07570113009213594
0.0648889557174597,0.06951528716865261
0.06685758096387892,0.06372949260177692
0.06882275014130705,0.05832849892653247
0.07078447533485742,0.053296594755818494
0.07274276860182542,0.0486177290657315
0.07469764191027722,0.044275629227793045
0.07664910717815823,0.04025391210038749
0.07859717626243819,0.036536187623762685
0.08054186094682401,0.03310615449267129
0.08248317296901797,0.029947687606161545
0.08442112400640159,0.027044917113135395
0.08635572566097709,0.02438229898425717
0.0882869894890158,0.021944677144416943
0.09021492697585715,0.01971733729395511
0.09213954956429354,0.017686052631231144
0.0940608686134359,0.01583712176283297
0.09597889544126348,0.014157399151264119
0.09789364130078415,0.012634318502612325
0.09980511739920338,0.01125590953927572
0.1017133348596363,0.010010808635226456
0.10361830477482686,0.008888263814419177
0.10552003815685493,0.007878134626878242
0.10741854597757733,0.006970887422980936
0.10931383913747064,0.006157586544759351
0.11120592850279551,0.005429881944850359
0.11309482486590537,0.004779993729556961
0.11498053897028,0.004200694103462851
0.11686308148017222,0.0036852871697608224
0.11874246303837238,0.0032275870139231375
0.12061869422000467,0.002821894469116664
0.12249178554577744,0.002462972930802392
0.12436174747268806,0.002146023555773019
0.12622859040862683,0.0018666601481633245
0.1280923247162402,0.0016208840022290164
0.12995296069012902,0.0014050589394316024
0.1318105085831352,0.0012158867460257768
0.13366497858973736,0.0010503831872251167
0.13551638083836914,0.0009058547454504274
0.13736472543798384,0.0007798762033527175
0.13921002241311053,0.0006702691673866903
0.1410522817459322,0.0005750816048653877
0.14289151337398506,0.0004925684466532141
0.14472772717560634,0.0004211732890096009
0.14656093298007322,0.0003595112115573247
0.14839114055158226,0.00030635271386153957
0.1502183596419743,0.00026060876060389666
0.1520425998994578,0.00022131691470514945
0.15386387096896617,0.0001876285289070714
0.1556821824130494,0.00015879695910477425
0.15749754375936054,0.0001341667570251084
0.159309964479278,0.00011316379551157362
0.1611194540063983,9.528627657414891e-05
0.16292602170653078,8.009657034721695e-05
0.16472967691093765,6.721383203949929e-05
0.16653042889973368,5.630734372106606e-05
0.16832828689044277,4.709052825453736e-05
0.17012326008259293,3.9315583723735715e-05
0.17191535759451693,3.276868823472918e-05
0.17370458850761716,2.7265726868085595e-05
0.17549096186483024,2.2648494755291475e-05
0.17727448665486525,1.878133266082428e-05
0.1790551718149707,1.5548154004971103e-05
0.18083302624577366,1.2849824901018993e-05
0.18260805879415626,1.0601861452685611e-05
0.1843802782554152,8.73241122078536e-06
0.18614969338682827,7.18048838607965e-06
0.18791631289690697,5.894434679146444e-06
0.1896801454427099,4.830580595293323e-06
0.19144119964494163,3.9520837455981065e-06
0.19319948407302687,3.2279234015509006e-06
0.19495500725082918,2.6320323623061637e-06
0.196707777663587,2.142549205389092e-06
0.1984578037373188,1.7411757721605813e-06
0.20020509386537233,1.4126263892812477e-06
0.20194965638754508,1.144156839565235e-06
0.20369149961074415,9.251624745354221e-07
0.20543063178836155,7.468361122920754e-07
0.2071670611243257,6.018774946500448e-07
0.2089007958008915,4.84247094078976e-07
0.21063184393413767,3.8895797140804437e-07
0.2123602136008667,3.119001973633118e-07
0.21408591284078485,2.4969307255524607e-07
0.2158089496469982,1.9956101923771264e-07
0.21752933197532187,1.5922958147053167e-07
0.21924706772096908,1.268384653757251e-07
0.22096216475572686,1.0086898476624745e-07
0.2226746309062551,8.008365589862114e-08
0.22438447393766656,6.347601439483713e-08
0.2260917015996251,5.022901296821548e-08
0.22779632157541949,3.968060549817675e-08
0.22949834152169585,3.1295335823655924e-08
0.23119776905850617,2.4640932514861642e-08
0.23289461174280476,1.9369067590747152e-08
0.23458887710622706,1.519957103539273e-08
0.23628057263593288,1.1907507028609866e-08
0.23796970577780646,9.312614710156916e-09
0.2396562839270344,7.27069839714074e-09
0.24134031445175286,5.666621544203748e-09
0.2430218046755249,4.408617193220679e-09
0.24470076187485088,3.4236767909519412e-09
0.24637719329025728,2.653820439613619e-09
0.24805110611802356,2.053086082936468e-09
0.24972250752182082,1.585103852005536e-09
0.2513914046187032,1.2211456896373581e-09
0.25305780448901094,9.385602014127467e-10
0.2547217141648359,7.195190969472312e-10
0.2563831406437325,5.50015141387421e-10
0.25804209089302726,4.19062705519619e-10
0.2596985718260407,3.180611820621124e-10
0.2613525903234107,2.402890622225075e-10
0.263004153220436,1.805026235658732e-10
0.2646532673189988,1.3461820523112658e-10
0.26629993938308044,9.946113824732052e-11
0.2679441761286669,7.256772289799776e-11
0.2695859842385308,5.2029339633243575e-11
0.2712253703556118,3.636995930387971e-11
0.27286234108382357,2.4450077111334455e-11
0.2744969029948212,1.5391510694314982e-11
0.27612906260795794,8.518640450722575e-12
0.2777588264100737,3.3125822482157606e-12
0.2793862008504996,0


==> nestedcomposition-10000-0.05-0.csv <==
epsilon,delta
0.002103271346811877,0.4689266678817376
0.004202569767983062,0.4507400435435427
0.006297911013916908,0.43266759702879487
0.008389310960808359,0.41474613168816205
0.010476785164826296,0.3970114455584577
0.012560349370858108,0.3794981201880955
0.014640018873649166,0.36223932254030033
0.016715809199468083,0.3452666218284064
0.018787735555122226,0.3286098228974132
0.020855813307377784,0.31229681754644
0.022920057401677157,0.2963534549164507
0.024980482956834887,0.2808034318248498
0.02703710494682808,0.2656682036449329
0.029089938185677466,0.25096691606409505
0.03113899745784471,0.23671635779074857
0.033184297475997895,0.22293093401855132
0.03522585276232355,0.20962266020856316
0.0372636779852087,0.19680117552418863
0.03929778742002552,0.18447377502810636
0.041328195488347284,0.1726454595722981
0.04335491646492066,0.16131900213156536
0.04537796450904354,0.15049502919099195
0.04739735377955876,0.1401721156802817
0.04941309820259218,0.1303468918526302
0.05142521177771194,0.12101416044713997
0.05343370843041828,0.11216702243085687
0.055438601839796396,0.1037970096047689
0.05743990575723505,0.09589422237509927
0.0594376338032702,0.08844747102181558
0.061431799511808445,0.0814444188552759
0.06342241643005765,0.07487172572764968
0.06540949788762872,0.06871519045543659
0.06739305718491555,0.06295989081851368
0.0693731076812015,0.057590319917470774
0.07134966239976823,0.052590517794563765
0.07332273458314384,0.04794419736143368
0.07529233716780935,0.04363486380672648
0.07725848313401691,0.03964592679882523
0.07922118538994034,0.0359608049326951
0.0811804566823754,0.03256302200350722
0.08313630978818747,0.029436294819193586
0.0850887574108015,0.02656461238483877
0.08703781208026841,0.02393230640618041
0.08898348638325625,0.02152411316565938
0.09092579271822382,0.01932522691847862
0.09286474357077165,0.017321345042578793
0.0948003511641104,0.015498705249173546
0.09673262781001324,0.013844115225429231
0.09866158565858982,0.012344975131981179
0.10058723691918199,0.010989293420700263
0.1025095935241895,0.00976569646874172
0.10442866758074824,0.00866343254788572
0.10634447092019171,0.007672370659590212
0.10825701547440758,0.006782994771628726
0.1101663129579719,0.0059863939881333915
0.11207237520119395,0.005274249175618401
0.11397521381735481,0.004638816551157615
0.11587484047635158,0.004072908718677917
0.1177712665871127,0.003569873614031364
0.11966450374757191,0.0031235717918599443
0.12155456335148072,0.0027283524561314914
0.12344145677928967,0.0023790286042318235
0.12532519529344208,0.0020708516209328918
0.12720579012830047,0.0017994856248117808
0.12908325251777342,0.0015609818359544573
0.1309575935212593,0.0013517532006476556
0.13282882424249468,0.001168549476814675
0.13469695569659726,0.0010084329531724048
0.1365619987250283,0.000868754946095698
0.13842396437229357,0.0007471331910885812
0.14028286336400692,0.0006414302204964706
0.14213870648239904,0.0005497327962463593
0.14399150448156203,0.0004703324455153225
0.14584126799900338,0.00040170712862615666
0.14768800767177487,0.00034250405204357186
0.14953173393445246,0.0002915236249844847
0.15137245749650674,0.00024770454588533483
0.15321018855905774,0.00021010999450304073
0.15504493770117725,0.0001779148969147391
0.15687671513882165,0.00015039422365874128
0.1587055312033385,0.00012691227589207575
0.16053139608123962,0.00010691291035858311
0.16235432001712982,8.9910651152393e-05
0.1641743130514328,7.548263450801792e-05
0.16599138529858237,6.326133206016e-05
0.167805546798661,5.2927998016486595e-05
0.1696168074180948,4.420678638231282e-05
0.17142517722686523,3.685948563937506e-05
0.17323066597435863,3.068081998923282e-05
0.17503328348396952,2.549426835961624e-05
0.17683303956295054,2.1148354717867182e-05
0.17862994391765602,1.7513365782825802e-05
0.18042400618128346,1.4478454900398533e-05
0.18221523601681605,1.1949093589011097e-05
0.18400364298435085,9.84483501904891e-06
0.1857892365719067,8.097356425625837e-06
0.18757202628188457,6.6487501297642054e-06
0.1893520215437547,5.4500354322158385e-06
0.19112923170035856,4.459866126207071e-06
0.1929036661226179,3.6434107335316457e-06
0.1946753340802728,2.971384791175523e-06
0.19644424479906786,2.4192165968803947e-06
0.19821040751998012,1.9663297572415323e-06
0.19997383132289315,1.595527670691787e-06
0.20173452536113257,1.2924667221841675e-06
0.20349249864233343,1.0452064694223967e-06
0.20524776023216876,8.438264681920507e-07
0.20700031908057773,6.801006223190039e-07
0.20875018404916565,5.472210597376828e-07
0.21049736413118592,4.3956453750826227e-07
0.21224186808689163,3.5249527338520726e-07
0.21398370470546987,2.821988981195392e-07
0.21572288276223614,2.2554292880374244e-07
0.21745941094417282,1.7995978736656857e-07
0.21919329796804732,1.4334893735534383e-07
0.22092455236105474,1.1399519363462827e-07
0.222653182767772,9.050068051210572e-08
0.2243791977584238,7.172828040049748e-08
0.22610260571531146,5.675473347007337e-08
0.22782341522400887,4.4831824284610585e-08
0.22954163459348834,3.535432913670186e-08
0.23125727223526826,2.783360232176376e-08
0.23297033654529298,2.1875854975062983e-08
0.23468083571646037,1.7164330082787975e-08
0.2363887780579147,1.3444705167810529e-08
0.23809417177676567,1.0513162881510975e-08
0.2397970250662525,8.206661928844296e-09
0.24149734600217682,6.39501870654331e-09
0.2431951427337823,4.97447576985684e-09
0.24489042332260158,3.8624885253529455e-09
0.24658319575837606,2.993507918652046e-09
0.24827346804380557,2.3155756798522124e-09
0.24996124809553066,1.7875810610049636e-09
0.2516465438588399,1.3770549444409625e-09
0.25332936317698806,1.0583995709111592e-09
0.25500971390874827,8.114706634554885e-10
0.2566876038094391,6.204440286967541e-10
0.2583630406356293,4.729113315643384e-10
0.26003603217230864,3.591601102599619e-10
0.2617065860454204,2.7160160438724274e-10
0.26337470993752277,2.0431692941750019e-10
0.2650404114305615,1.5269781248303155e-10
0.2667036981205797,1.1316273209017915e-10
0.26836457757434584,8.293306453928768e-11
0.2700230572577312,5.985688828979433e-11
0.27167914466411947,4.2270563323396686e-11
0.2733328472299377,2.889019259117621e-11
0.2749841723475015,1.8726675121216646e-11
0.27663312743806046,1.1019347908394574e-11
0.2782797197783112,5.184245929485118e-12
0.2799239566870141,7.738353546089454e-13
0.28156584544052526,0


==> noisefloor.csv <==
b,epswithout,epswith
99900,7.989620903523091,0.500000000000000
99800,5.663551204033832,0.500000000000000
99700,4.628109356302863,0.500000000000000
99600,4.009725788468775,0.500000000000000
99500,3.587302474378387,0.500000000000000
99400,3.275288980247696,0.500000000000000
99300,3.032688825559319,0.500000000000000
99200,2.837073596549596,0.500000000000000
99100,2.675004177158838,0.500000000000000
99000,2.537872625432649,0.500000000000000
98900,2.419876491616998,0.500000000000000
98800,2.316943035437331,0.500000000000000
98700,2.226118156090492,0.500000000000000
98600,2.145200020187381,0.500000000000000
98500,2.072509423392051,0.500000000000000
98400,2.006740400087600,0.500000000000000
98300,1.946859914724790,0.500000000000000
98200,1.892038649201974,0.500000000000000
98100,1.841602100301670,0.500000000000000
98000,1.794995299751116,0.500000000000000
97900,1.751756887920151,0.500000000000000
97800,1.711499744908289,0.500000000000000
97700,1.673896304972782,0.500000000000000
97600,1.638667272251318,0.500000000000000
97500,1.605572844342459,0.500000000000000
97400,1.574405810594404,0.500000000000000
97300,1.544986069507899,0.500000000000000
97200,1.517156232814321,0.500000000000000
97100,1.490778070526025,0.500000000000000
97000,1.465729613205689,0.500000000000000
96900,1.441902772523942,0.500000000000000
96800,1.419201373995620,0.500000000000000
96700,1.397539520086633,0.500000000000000
96600,1.376840220063972,0.500000000000000
96500,1.357034236694519,0.500000000000000
96400,1.338059110366007,0.500000000000000
96300,1.319858329249878,0.500000000000000
96200,1.302380620360374,0.500000000000000
96100,1.285579341231099,0.500000000000000
96000,1.269411955756474,0.500000000000000
95900,1.253839580773551,0.500000000000000
95800,1.238826592371200,0.500000000000000
95700,1.224340282845773,0.500000000000000
95600,1.210350560778998,0.500000000000000
95500,1.196829687974889,0.500000000000000
95400,1.183752048019177,0.500000000000000
95300,1.171093942064808,0.500000000000000
95200,1.158833408137568,0.500000000000000
95100,1.146950060826031,0.500000000000000
95000,1.135424948692710,0.500000000000000
94900,1.124240427136867,0.500000000000000
94800,1.113380044768324,0.500000000000000
94700,1.102828441627517,0.500000000000000
94600,1.092571257819346,0.500000000000000
94500,1.082595051324546,0.500000000000000
94400,1.072887223918652,0.500000000000000
94300,1.063435954269989,0.500000000000000
94200,1.054230137408722,0.500000000000000
94100,1.045259329862136,0.500000000000000
94000,1.036513699839786,0.500000000000000
93900,1.027983981928231,0.500000000000000
93800,1.019661435820704,0.500000000000000
93700,1.011537808663791,0.500000000000000
93600,1.003605300652340,0.500000000000000
93500,0.995856533546561,0.500000000000000
93400,0.988284521822449,0.500000000000000
93300,0.980882646199118,0.500000000000000
93200,0.973644629315024,0.500000000000000
93100,0.966564513349922,0.500000000000000
93000,0.959636639411250,0.500000000000000
92900,0.952855628522852,0.500000000000000
92800,0.946216364070878,0.500000000000000
92700,0.939713975576701,0.500000000000000
92600,0.933343823679874,0.500000000000000
92500,0.927101486225937,0.500000000000000
92400,0.920982745364262,0.500000000000000
92300,0.914983575570407,0.500000000000000
92200,0.909100132515693,0.500000000000000
92100,0.903328742714084,0.500000000000000
92000,0.897665893883011,0.500000000000000
91900,0.892108225960690,0.500000000000000
91800,0.886652522727716,0.500000000000000
91700,0.881295703985506,0.500000000000000
91600,0.876034818248338,0.500000000000000
91500,0.870867035909622,0.500000000000000
91400,0.865789642846456,0.500000000000000
91300,0.860800034429617,0.500000000000000
91200,0.855895709908969,0.500000000000000
91100,0.851074267146794,0.500000000000000
91000,0.846333397673840,0.500000000000000
90900,0.841670882044982,0.500000000000000
90800,0.837084585473276,0.500000000000000
90700,0.832572453722877,0.500000000000000
90600,0.828132509242901,0.500000000000000
90500,0.823762847525680,0.500000000000000
90400,0.819461633674198,0.500000000000000
90300,0.815227099164633,0.500000000000000
90200,0.811057538791056,0.500000000000000
90100,0.806951307780279,0.500000000000000
90000,0.802906819065776,0.500000000000000
89900,0.798922540710409,0.500000000000000
89800,0.794996993468461,0.500000000000000
89700,0.791128748478152,0.500000000000000
89600,0.787316425076478,0.500000000000000
89500,0.783558688728769,0.500000000000000
89400,0.779854249065928,0.500000000000000
89300,0.776201858022790,0.500000000000000
89200,0.772600308071487,0.500000000000000
89100,0.769048430544175,0.500000000000000
89000,0.765545094039791,0.500000000000000
88900,0.762089202909938,0.500000000000000
88800,0.758679695819280,0.500000000000000
88700,0.755315544376164,0.500000000000000
88600,0.751995751829439,0.500000000000000
88500,0.748719351827739,0.500000000000000
88400,0.745485407237720,0.500000000000000
88300,0.742293009017956,0.500000000000000
88200,0.739141275145435,0.500000000000000
88100,0.736029349591776,0.500000000000000
88000,0.732956401346461,0.500000000000000
87900,0.729921623484551,0.500000000000000
87800,0.726924232276520,0.500000000000000
87700,0.723963466337972,0.500000000000000
87600,0.721038585817142,0.500000000000000
87500,0.718148871618219,0.500000000000000
87400,0.715293624658636,0.500000000000000
87300,0.712472165158586,0.500000000000000
87200,0.709683831961127,0.500000000000000
87100,0.706927981881325,0.500000000000000
87000,0.704203989082987,0.500000000000000
86900,0.701511244481610,0.500000000000000
86800,0.698849155172254,0.500000000000000
86700,0.696217143881115,0.500000000000000
86600,0.693614648439650,0.500000000000000
86500,0.691041121280167,0.500000000000000
86400,0.688496028951845,0.500000000000000
86300,0.685978851656224,0.500000000000000
86200,0.683489082801240,0.500000000000000
86100,0.681026228572929,0.500000000000000
86000,0.678589807524001,0.500000000000000
85900,0.676179350178473,0.500000000000000
85800,0.673794398651653,0.500000000000000
85700,0.671434506284766,0.500000000000000
85600,0.669099237293545,0.500000000000000
85500,0.666788166430194,0.500000000000000
85400,0.664500878658087,0.500000000000000
85300,0.662236968838669,0.500000000000000
85200,0.659996041430011,0.500000000000000
85100,0.657777710196509,0.500000000000000
85000,0.655581597929237,0.500000000000000
84900,0.653407336176520,0.500000000000000
84800,0.651254564984249,0.500000000000000
84700,0.649122932645567,0.500000000000000
84600,0.647012095459495,0.500000000000000
84500,0.644921717498140,0.500000000000000
84400,0.642851470382124,0.500000000000000
84300,0.640801033063895,0.500000000000000
84200,0.638770091618586,0.500000000000000
84100,0.636758339042124,0.500000000000000
84000,0.634765475056290,0.500000000000000
83900,0.632791205920445,0.500000000000000
83800,0.630835244249659,0.500000000000000
83700,0.628897308838990,0.500000000000000
83600,0.626977124493657,0.500000000000000
83500,0.625074421864889,0.500000000000000
83400,0.623188937291215,0.500000000000000
83300,0.621320412644998,0.500000000000000
83200,0.619468595183986,0.500000000000000
83100,0.617633237407713,0.500000000000000
83000,0.615814096918550,0.500000000000000
82900,0.614010936287228,0.500000000000000
82800,0.612223522922669,0.500000000000000
82700,0.610451628945961,0.500000000000000
82600,0.608695031068325,0.500000000000000
82500,0.606953510472917,0.500000000000000
82400,0.605226852700333,0.500000000000000
82300,0.603514847537677,0.500000000000000
82200,0.601817288911055,0.500000000000000
82100,0.600133974781388,0.500000000000000
82000,0.598464707043399,0.500000000000000
81900,0.596809291427688,0.500000000000000
81800,0.595167537405758,0.500000000000000
81700,0.593539258097905,0.500000000000000
81600,0.591924270183865,0.500000000000000
81500,0.590322393816120,0.500000000000000
81400,0.588733452535770,0.500000000000000
81300,0.587157273190885,0.500000000000000
81200,0.585593685857244,0.500000000000000
81100,0.584042523761391,0.500000000000000
81000,0.582503623205912,0.500000000000000
80900,0.580976823496874,0.500000000000000
80800,0.579461966873343,0.500000000000000
80700,0.577958898438909,0.500000000000000
80600,0.576467466095164,0.500000000000000
80500,0.574987520477044,0.500000000000000
80400,0.573518914890008,0.500000000000000
80300,0.572061505248948,0.500000000000000
80200,0.570615150018824,0.500000000000000
80100,0.569179710156920,0.500000000000000
80000,0.567755049056704,0.500000000000000
79900,0.566341032493218,0.500000000000000
79800,0.564937528569965,0.500000000000000
79700,0.563544407667223,0.500000000000000
79600,0.562161542391770,0.500000000000000
79500,0.560788807527949,0.500000000000000
79400,0.559426079990044,0.500000000000000
79300,0.558073238775924,0.500000000000000
79200,0.556730164921913,0.500000000000000
79100,0.555396741458847,0.500000000000000
79000,0.554072853369289,0.500000000000000
78900,0.552758387545852,0.500000000000000
78800,0.551453232750616,0.500000000000000
78700,0.550157279575580,0.500000000000000
78600,0.548870420404145,0.500000000000000
78500,0.547592549373575,0.500000000000000
78400,0.546323562338416,0.500000000000000
78300,0.545063356834847,0.500000000000000
78200,0.543811832045929,0.500000000000000
78100,0.542568888767724,0.500000000000000
78000,0.541334429376270,0.500000000000000
77900,0.540108357795373,0.500000000000000
77800,0.538890579465199,0.500000000000000
77700,0.537681001311639,0.500000000000000
77600,0.536479531716436,0.500000000000000
77500,0.535286080488031,0.500000000000000
77400,0.534100558833126,0.500000000000000
77300,0.532922879328940,0.500000000000000
77200,0.531752955896123,0.500000000000000
77100,0.530590703772338,0.500000000000000
77000,0.529436039486457,0.500000000000000
76900,0.528288880833390,0.500000000000000
76800,0.527149146849496,0.500000000000000
76700,0.526016757788584,0.500000000000000
76600,0.524891635098480,0.500000000000000
76500,0.523773701398133,0.500000000000000
76400,0.522662880455264,0.500000000000000
76300,0.521559097164534,0.500000000000000
76200,0.520462277526213,0.500000000000000
76100,0.519372348625341,0.500000000000000
76000,0.518289238611369,0.500000000000000
75900,0.517212876678265,0.500000000000000
75800,0.516143193045070,0.500000000000000
75700,0.515080118936899,0.500000000000000
75600,0.514023586566364,0.500000000000000
75500,0.512973529115424,0.500000000000000
75400,0.511929880717630,0.500000000000000
75300,0.510892576440776,0.500000000000000
75200,0.509861552269926,0.500000000000000
75100,0.508836745090825,0.500000000000000
75000,0.507818092673669,0.500000000000000
74900,0.506805533657233,0.500000000000000
74800,0.505799007533347,0.500000000000000
74700,0.504798454631706,0.500000000000000
74600,0.503803816105016,0.500000000000000
74500,0.502815033914452,0.500000000000000
74400,0.501832050815439,0.500000000000000
74300,0.500854810343723,0.500000000000000
74200,0.499883256801758,0.499883256801758
74100,0.498917335245366,0.498917335245366
74000,0.497956991470687,0.497956991470687
73900,0.497002172001404,0.497002172001404
73800,0.496052824076237,0.496052824076237
73700,0.495108895636692,0.495108895636692
73600,0.494170335315079,0.494170335315079
73500,0.493237092422762,0.493237092422762
73400,0.492309116938666,0.492309116938666
73300,0.491386359498015,0.491386359498015
73200,0.490468771381303,0.490468771381303
73100,0.489556304503486,0.489556304503486
73000,0.488648911403402,0.488648911403402
72900,0.487746545233403,0.487746545233403
72800,0.486849159749190,0.486849159749190
72700,0.485956709299865,0.485956709299865
72600,0.485069148818176,0.485069148818176
72500,0.484186433810953,0.484186433810953
72400,0.483308520349748,0.483308520349748
72300,0.482435365061643,0.482435365061643
72200,0.481566925120261,0.481566925120261
72100,0.480703158236931,0.480703158236931
72000,0.479844022652051,0.479844022652051
71900,0.478989477126598,0.478989477126598
71800,0.478139480933820,0.478139480933820
71700,0.477293993851082,0.477293993851082
71600,0.476452976151869,0.476452976151869
71500,0.475616388597949,0.475616388597949
71400,0.474784192431683,0.474784192431683
71300,0.473956349368481,0.473956349368481
71200,0.473132821589408,0.473132821589408
71100,0.472313571733926,0.472313571733926
71000,0.471498562892772,0.471498562892772
70900,0.470687758600977,0.470687758600977
70800,0.469881122831016,0.469881122831016
70700,0.469078619986075,0.469078619986075
70600,0.468280214893464,0.468280214893464
70500,0.467485872798133,0.467485872798133
70400,0.466695559356324,0.466695559356324
70300,0.465909240629330,0.465909240629330
70200,0.465126883077375,0.465126883077375
70100,0.464348453553606,0.464348453553606
70000,0.463573919298195,0.463573919298195
69900,0.462803247932543,0.462803247932543
69800,0.462036407453604,0.462036407453604
69700,0.461273366228294,0.461273366228294
69600,0.460514092988016,0.460514092988016
69500,0.459758556823276,0.459758556823276
69400,0.459006727178398,0.459006727178398
69300,0.458258573846333,0.458258573846333
69200,0.457514066963564,0.457514066963564
69100,0.456773177005097,0.456773177005097
69000,0.456035874779543,0.456035874779543
68900,0.455302131424288,0.455302131424288
68800,0.454571918400748,0.454571918400748
68700,0.453845207489704,0.453845207489704
68600,0.453121970786727,0.453121970786727
68500,0.452402180697670,0.452402180697670
68400,0.451685809934254,0.451685809934254
68300,0.450972831509717,0.450972831509717
68200,0.450263218734547,0.450263218734547
68100,0.449556945212283,0.449556945212283
68000,0.448853984835395,0.448853984835395
67900,0.448154311781226,0.448154311781226
67800,0.447457900508011,0.447457900508011
67700,0.446764725750959,0.446764725750959
67600,0.446074762518404,0.446074762518404
67500,0.445387986088022,0.445387986088022
67400,0.444704372003105,0.444704372003105
67300,0.444023896068912,0.444023896068912
67200,0.443346534349061,0.443346534349061
67100,0.442672263162005,0.442672263162005
67000,0.442001059077543,0.442001059077543
66900,0.441332898913409,0.441332898913409
66800,0.440667759731903,0.440667759731903
66700,0.440005618836589,0.440005618836589
66600,0.439346453769036,0.439346453769036
66500,0.438690242305625,0.438690242305625
66400,0.438036962454398,0.438036962454398
66300,0.437386592451961,0.437386592451961
66200,0.436739110760445,0.436739110760445
66100,0.436094496064503,0.436094496064503
66000,0.435452727268368,0.435452727268368
65900,0.434813783492951,0.434813783492951
65800,0.434177644072987,0.434177644072987
65700,0.433544288554230,0.433544288554230
65600,0.432913696690691,0.432913696690691
65500,0.432285848441916,0.432285848441916
65400,0.431660723970314,0.431660723970314
65300,0.431038303638525,0.431038303638525
65200,0.430418568006827,0.430418568006827
65100,0.429801497830586,0.429801497830586
65000,0.429187074057748,0.429187074057748
64900,0.428575277826367,0.428575277826367
64800,0.427966090462172,0.427966090462172
64700,0.427359493476173,0.427359493476173
64600,0.426755468562309,0.426755468562309
64500,0.426153997595119,0.426153997595119
64400,0.425555062627464,0.425555062627464
64300,0.424958645888278,0.424958645888278
64200,0.424364729780349,0.424364729780349
64100,0.423773296878141,0.423773296878141
64000,0.423184329925646,0.423184329925646
63900,0.422597811834269,0.422597811834269
63800,0.422013725680749,0.422013725680749
63700,0.421432054705102,0.421432054705102
63600,0.420852782308605,0.420852782308605
63500,0.420275892051807,0.420275892051807
63400,0.419701367652567,0.419701367652567
63300,0.419129192984125,0.419129192984125
63200,0.418559352073201,0.418559352073201
63100,0.417991829098124,0.417991829098124
63000,0.417426608386981,0.417426608386981
62900,0.416863674415806,0.416863674415806
62800,0.416303011806785,0.416303011806785
62700,0.415744605326494,0.415744605326494
62600,0.415188439884159,0.415188439884159
62500,0.414634500529942,0.414634500529942
62400,0.414082772453258,0.414082772453258
62300,0.413533240981106,0.413533240981106
62200,0.412985891576434,0.412985891576434
62100,0.412440709836522,0.412440709836522
62000,0.411897681491389,0.411897681491389
61900,0.411356792402229,0.411356792402229
61800,0.410818028559860,0.410818028559860
61700,0.410281376083201,0.410281376083201
61600,0.409746821217772,0.409746821217772
61500,0.409214350334210,0.409214350334210
61400,0.408683949926814,0.408683949926814
61300,0.408155606612101,0.408155606612101
61200,0.407629307127391,0.407629307127391
61100,0.407105038329410,0.407105038329410
61000,0.406582787192905,0.406582787192905
60900,0.406062540809292,0.406062540809292
60800,0.405544286385313,0.405544286385313
60700,0.405028011241714,0.405028011241714
60600,0.404513702811943,0.404513702811943
60500,0.404001348640863,0.404001348640863
60400,0.403490936383490,0.403490936383490
60300,0.402982453803741,0.402982453803741
60200,0.402475888773198,0.402475888773198
60100,0.401971229269902,0.401971229269902
60000,0.401468463377145,0.401468463377145
59900,0.400967579282295,0.400967579282295
59800,0.400468565275627,0.400468565275627
59700,0.399971409749175,0.399971409749175
59600,0.399476101195595,0.399476101195595
59500,0.398982628207050,0.398982628207050
59400,0.398490979474105,0.398490979474105
59300,0.398001143784637,0.398001143784637
59200,0.397513110022761,0.397513110022761
59100,0.397026867167775,0.397026867167775
59000,0.396542404293109,0.396542404293109
58900,0.396059710565295,0.396059710565295
58800,0.395578775242955,0.395578775242955
58700,0.395099587675788,0.395099587675788
58600,0.394622137303586,0.394622137303586
58500,0.394146413655255,0.394146413655255
58400,0.393672406347850,0.393672406347850
58300,0.393200105085623,0.393200105085623
58200,0.392729499659084,0.392729499659084
58100,0.392260579944073,0.392260579944073
58000,0.391793335900850,0.391793335900850
57900,0.391327757573183,0.391327757573183
57800,0.390863835087468,0.390863835087468
57700,0.390401558651839,0.390401558651839
57600,0.389940918555310,0.389940918555310
57500,0.389481905166908,0.389481905166908
57400,0.389024508934836,0.389024508934836
57300,0.388568720385633,0.388568720385633
57200,0.388114530123352,0.388114530123352
57100,0.387661928828745,0.387661928828745
57000,0.387210907258462,0.387210907258462
56900,0.386761456244257,0.386761456244257
56800,0.386313566692204,0.386313566692204
56700,0.385867229581925,0.385867229581925
56600,0.385422435965829,0.385422435965829
56500,0.384979176968356,0.384979176968356
56400,0.384537443785234,0.384537443785234
56300,0.384097227682745,0.384097227682745
56200,0.383658519996998,0.383658519996998
56100,0.383221312133216,0.383221312133216
56000,0.382785595565026,0.382785595565026
55900,0.382351361833762,0.382351361833762
55800,0.381918602547774,0.381918602547774
55700,0.381487309381748,0.381487309381748
55600,0.381057474076033,0.381057474076033
55500,0.380629088435978,0.380629088435978
55400,0.380202144331273,0.380202144331273
55300,0.379776633695302,0.379776633695302
55200,0.379352548524505,0.379352548524505
55100,0.378929880877743,0.378929880877743
55000,0.378508622875673,0.378508622875673
54900,0.378088766700136,0.378088766700136
54800,0.377670304593541,0.377670304593541
54700,0.377253228858267,0.377253228858267
54600,0.376837531856067,0.376837531856067
54500,0.376423206007483,0.376423206007483
54400,0.376010243791260,0.376010243791260
54300,0.375598637743778,0.375598637743778
54200,0.375188380458482,0.375188380458482
54100,0.374779464585326,0.374779464585326
54000,0.374371882830216,0.374371882830216
53900,0.373965627954463,0.373965627954463
53800,0.373560692774249,0.373560692774249
53700,0.373157070160087,0.373157070160087
53600,0.372754753036298,0.372754753036298
53500,0.372353734380485,0.372353734380485
53400,0.371954007223026,0.371954007223026
53300,0.371555564646558,0.371555564646558
53200,0.371158399785477,0.371158399785477
53100,0.370762505825443,0.370762505825443
53000,0.370367876002885,0.370367876002885
52900,0.369974503604519,0.369974503604519
52800,0.369582381966866,0.369582381966866
52700,0.369191504475780,0.369191504475780
52600,0.368801864565978,0.368801864565978
52500,0.368413455720578,0.368413455720578
52400,0.368026271470639,0.368026271470639
52300,0.367640305394711,0.367640305394711
52200,0.367255551118387,0.367255551118387
52100,0.366872002313858,0.366872002313858
52000,0.366489652699483,0.366489652699483
51900,0.366108496039347,0.366108496039347
51800,0.365728526142843,0.365728526142843
51700,0.365349736864244,0.365349736864244
51600,0.364972122102288,0.364972122102288
51500,0.364595675799764,0.364595675799764
51400,0.364220391943106,0.364220391943106
51300,0.363846264561985,0.363846264561985
51200,0.363473287728917,0.363473287728917
51100,0.363101455558861,0.363101455558861
51000,0.362730762208834,0.362730762208834
50900,0.362361201877525,0.362361201877525
50800,0.361992768804911,0.361992768804911
50700,0.361625457271884,0.361625457271884
50600,0.361259261599872,0.361259261599872
50500,0.360894176150478,0.360894176150478
50400,0.360530195325109,0.360530195325109
50300,0.360167313564617,0.360167313564617
50200,0.359805525348947,0.359805525348947
50100,0.359444825196776,0.359444825196776
50000,0.359085207665171,0.359085207665171
49900,0.358726667349243,0.358726667349243
49800,0.358369198881801,0.358369198881801
49700,0.358012796933021,0.358012796933021
49600,0.357657456210108,0.357657456210108
49500,0.357303171456968,0.357303171456968
49400,0.356949937453881,0.356949937453881
49300,0.356597749017176,0.356597749017176
49200,0.356246600998914,0.356246600998914
49100,0.355896488286572,0.355896488286572
49000,0.355547405802728,0.355547405802728
48900,0.355199348504755,0.355199348504755
48800,0.354852311384512,0.354852311384512
48700,0.354506289468041,0.354506289468041
48600,0.354161277815274,0.354161277815274
48500,0.353817271519727,0.353817271519727
48400,0.353474265708214,0.353474265708214
48300,0.353132255540557,0.353132255540557
48200,0.352791236209292,0.352791236209292
48100,0.352451202939396,0.352451202939396
48000,0.352112150987996,0.352112150987996
47900,0.351774075644098,0.351774075644098
47800,0.351436972228309,0.351436972228309
47700,0.351100836092566,0.351100836092566
47600,0.350765662619866,0.350765662619866
47500,0.350431447224000,0.350431447224000
47400,0.350098185349290,0.350098185349290
47300,0.349765872470328,0.349765872470328
47200,0.349434504091716,0.349434504091716
47100,0.349104075747814,0.349104075747814
47000,0.348774583002486,0.348774583002486
46900,0.348446021448847,0.348446021448847
46800,0.348118386709019,0.348118386709019
46700,0.347791674433885,0.347791674433885
46600,0.347465880302847,0.347465880302847
46500,0.347141000023582,0.347141000023582
46400,0.346817029331812,0.346817029331812
46300,0.346493963991062,0.346493963991062
46200,0.346171799792431,0.346171799792431
46100,0.345850532554360,0.345850532554360
46000,0.345530158122407,0.345530158122407
45900,0.345210672369016,0.345210672369016
45800,0.344892071193298,0.344892071193298
45700,0.344574350520810,0.344574350520810
45600,0.344257506303332,0.344257506303332
45500,0.343941534518657,0.343941534518657
45400,0.343626431170370,0.343626431170370
45300,0.343312192287639,0.343312192287639
45200,0.342998813925004,0.342998813925004
45100,0.342686292162170,0.342686292162170
45000,0.342374623103800,0.342374623103800
44900,0.342063802879310,0.342063802879310
44800,0.341753827642672,0.341753827642672
44700,0.341444693572206,0.341444693572206
44600,0.341136396870390,0.341136396870390
44500,0.340828933763659,0.340828933763659
44400,0.340522300502214,0.340522300502214
44300,0.340216493359827,0.340216493359827
44200,0.339911508633653,0.339911508633653
44100,0.339607342644043,0.339607342644043
44000,0.339303991734354,0.339303991734354
43900,0.339001452270765,0.339001452270765
43800,0.338699720642098,0.338699720642098
43700,0.338398793259631,0.338398793259631
43600,0.338098666556925,0.338098666556925
43500,0.337799336989642,0.337799336989642
43400,0.337500801035370,0.337500801035370
43300,0.337203055193450,0.337203055193450
43200,0.336906095984804,0.336906095984804
43100,0.336609919951762,0.336609919951762
43000,0.336314523657895,0.336314523657895
42900,0.336019903687847,0.336019903687847
42800,0.335726056647167,0.335726056647167
42700,0.335432979162150,0.335432979162150
42600,0.335140667879669,0.335140667879669
42500,0.334849119467015,0.334849119467015
42400,0.334558330611740,0.334558330611740
42300,0.334268298021497,0.334268298021497
42200,0.333979018423883,0.333979018423883
42100,0.333690488566285,0.333690488566285
42000,0.333402705215725,0.333402705215725
41900,0.333115665158710,0.333115665158710
41800,0.332829365201081,0.332829365201081
41700,0.332543802167860,0.332543802167860
41600,0.332258972903107,0.332258972903107
41500,0.331974874269771,0.331974874269771
41400,0.331691503149546,0.331691503149546
41300,0.331408856442725,0.331408856442725
41200,0.331126931068060,0.331126931068060
41100,0.330845723962621,0.330845723962621
41000,0.330565232081654,0.330565232081654
40900,0.330285452398444,0.330285452398444
40800,0.330006381904179,0.330006381904179
40700,0.329728017607812,0.329728017607812
40600,0.329450356535925,0.329450356535925
40500,0.329173395732602,0.329173395732602
40400,0.328897132259289,0.328897132259289
40300,0.328621563194669,0.328621563194669
40200,0.328346685634529,0.328346685634529
40100,0.328072496691630,0.328072496691630
40000,0.327798993495587,0.327798993495587
39900,0.327526173192733,0.327526173192733
39800,0.327254032946002,0.327254032946002
39700,0.326982569934799,0.326982569934799
39600,0.326711781354882,0.326711781354882
39500,0.326441664418238,0.326441664418238
39400,0.326172216352963,0.326172216352963
39300,0.325903434403141,0.325903434403141
39200,0.325635315828728,0.325635315828728
39100,0.325367857905433,0.325367857905433
39000,0.325101057924603,0.325101057924603
38900,0.324834913193107,0.324834913193107
38800,0.324569421033222,0.324569421033222
38700,0.324304578782519,0.324304578782519
38600,0.324040383793752,0.324040383793752
38500,0.323776833434747,0.323776833434747
38400,0.323513925088291,0.323513925088291
38300,0.323251656152024,0.323251656152024
38200,0.322990024038328,0.322990024038328
38100,0.322729026174225,0.322729026174225
38000,0.322468660001263,0.322468660001263
37900,0.322208922975420,0.322208922975420
37800,0.321949812566992,0.321949812566992
37700,0.321691326260493,0.321691326260493
37600,0.321433461554551,0.321433461554551
37500,0.321176215961808,0.321176215961808
37400,0.320919587008818,0.320919587008818
37300,0.320663572235948,0.320663572235948
37200,0.320408169197277,0.320408169197277
37100,0.320153375460500,0.320153375460500
37000,0.319899188606831,0.319899188606831
36900,0.319645606230903,0.319645606230903
36800,0.319392625940678,0.319392625940678
36700,0.319140245357347,0.319140245357347
36600,0.318888462115238,0.318888462115238
36500,0.318637273861725,0.318637273861725
36400,0.318386678257132,0.318386678257132
36300,0.318136672974644,0.318136672974644
36200,0.317887255700216,0.317887255700216
36100,0.317638424132480,0.317638424132480
36000,0.317390175982662,0.317390175982662
35900,0.317142508974487,0.317142508974487
35800,0.316895420844095,0.316895420844095
35700,0.316648909339954,0.316648909339954
35600,0.316402972222774,0.316402972222774
35500,0.316157607265417,0.316157607265417
35400,0.315912812252820,0.315912812252820
35300,0.315668584981906,0.315668584981906
35200,0.315424923261500,0.315424923261500
35100,0.315181824912250,0.315181824912250
35000,0.314939287766543,0.314939287766543
34900,0.314697309668424,0.314697309668424
34800,0.314455888473515,0.314455888473515
34700,0.314215022048936,0.314215022048936
34600,0.313974708273227,0.313974708273227
34500,0.313734945036268,0.313734945036268
34400,0.313495730239198,0.313495730239198
34300,0.313257061794346,0.313257061794346
34200,0.313018937625147,0.313018937625147
34100,0.312781355666070,0.312781355666070
34000,0.312544313862540,0.312544313862540
33900,0.312307810170867,0.312307810170867
33800,0.312071842558168,0.312071842558168
33700,0.311836409002296,0.311836409002296
33600,0.311601507491768,0.311601507491768
33500,0.311367136025691,0.311367136025691
33400,0.311133292613690,0.311133292613690
33300,0.310899975275839,0.310899975275839
33200,0.310667182042589,0.310667182042589
33100,0.310434910954700,0.310434910954700
33000,0.310203160063169,0.310203160063169
32900,0.309971927429164,0.309971927429164
32800,0.309741211123954,0.309741211123954
32700,0.309511009228841,0.309511009228841
32600,0.309281319835097,0.309281319835097
32500,0.309052141043892,0.309052141043892
32400,0.308823470966233,0.308823470966233
32300,0.308595307722894,0.308595307722894
32200,0.308367649444355,0.308367649444355
32100,0.308140494270735,0.308140494270735
32000,0.307913840351730,0.307913840351730
31900,0.307687685846550,0.307687685846550
31800,0.307462028923853,0.307462028923853
31700,0.307236867761686,0.307236867761686
31600,0.307012200547424,0.307012200547424
31500,0.306788025477702,0.306788025477702
31400,0.306564340758365,0.306564340758365
31300,0.306341144604397,0.306341144604397
31200,0.306118435239868,0.306118435239868
31100,0.305896210897873,0.305896210897873
31000,0.305674469820472,0.305674469820472
30900,0.305453210258631,0.305453210258631
30800,0.305232430472168,0.305232430472168
30700,0.305012128729690,0.305012128729690
30600,0.304792303308542,0.304792303308542
30500,0.304572952494745,0.304572952494745
30400,0.304354074582941,0.304354074582941
30300,0.304135667876343,0.304135667876343
30200,0.303917730686670,0.303917730686670
30100,0.303700261334100,0.303700261334100
30000,0.303483258147213,0.303483258147213
29900,0.303266719462937,0.303266719462937
29800,0.303050643626494,0.303050643626494
29700,0.302835028991347,0.302835028991347
29600,0.302619873919149,0.302619873919149
29500,0.302405176779688,0.302405176779688
29400,0.302190935950838,0.302190935950838
29300,0.301977149818505,0.301977149818505
29200,0.301763816776578,0.301763816776578
29100,0.301550935226875,0.301550935226875
29000,0.301338503579098,0.301338503579098
28900,0.301126520250778,0.301126520250778
28800,0.300914983667229,0.300914983667229
28700,0.300703892261496,0.300703892261496
28600,0.300493244474309,0.300493244474309
28500,0.300283038754033,0.300283038754033
28400,0.300073273556621,0.300073273556621
28300,0.299863947345563,0.299863947345563
28200,0.299655058591845,0.299655058591845
28100,0.299446605773897,0.299446605773897
28000,0.299238587377548,0.299238587377548
27900,0.299031001895979,0.299031001895979
27800,0.298823847829679,0.298823847829679
27700,0.298617123686399,0.298617123686399
27600,0.298410827981105,0.298410827981105
27500,0.298204959235934,0.298204959235934
27400,0.297999515980152,0.297999515980152
27300,0.297794496750107,0.297794496750107
27200,0.297589900089186,0.297589900089186
27100,0.297385724547772,0.297385724547772
27000,0.297181968683199,0.297181968683199
26900,0.296978631059714,0.296978631059714
26800,0.296775710248427,0.296775710248427
26700,0.296573204827276,0.296573204827276
26600,0.296371113380981,0.296371113380981
26500,0.296169434501005,0.296169434501005
26400,0.295968166785509,0.295968166785509
26300,0.295767308839315,0.295767308839315
26200,0.295566859273865,0.295566859273865
26100,0.295366816707177,0.295366816707177
26000,0.295167179763809,0.295167179763809
25900,0.294967947074817,0.294967947074817
25800,0.294769117277718,0.294769117277718
25700,0.294570689016447,0.294570689016447
25600,0.294372660941323,0.294372660941323
25500,0.294175031709005,0.294175031709005
25400,0.293977799982458,0.293977799982458
25300,0.293780964430914,0.293780964430914
25200,0.293584523729834,0.293584523729834
25100,0.293388476560868,0.293388476560868
25000,0.293192821611823,0.293192821611823
24900,0.292997557576623,0.292997557576623
24800,0.292802683155272,0.292802683155272
24700,0.292608197053817,0.292608197053817
24600,0.292414097984317,0.292414097984317
24500,0.292220384664800,0.292220384664800
24400,0.292027055819233,0.292027055819233
24300,0.291834110177484,0.291834110177484
24200,0.291641546475288,0.291641546475288
24100,0.291449363454210,0.291449363454210
24000,0.291257559861614,0.291257559861614
23900,0.291066134450627,0.291066134450627
23800,0.290875085980104,0.290875085980104
23700,0.290684413214596,0.290684413214596
23600,0.290494114924315,0.290494114924315
23500,0.290304189885102,0.290304189885102
23400,0.290114636878391,0.290114636878391
23300,0.289925454691182,0.289925454691182
23200,0.289736642116001,0.289736642116001
23100,0.289548197950873,0.289548197950873
23000,0.289360120999289,0.289360120999289
22900,0.289172410070173,0.289172410070173
22800,0.288985063977849,0.288985063977849
22700,0.288798081542013,0.288798081542013
22600,0.288611461587699,0.288611461587699
22500,0.288425202945249,0.288425202945249
22400,0.288239304450284,0.288239304450284
22300,0.288053764943668,0.288053764943668
22200,0.287868583271484,0.287868583271484
22100,0.287683758285001,0.287683758285001
22000,0.287499288840642,0.287499288840642
21900,0.287315173799959,0.287315173799959
21800,0.287131412029600,0.287131412029600
21700,0.286948002401280,0.286948002401280
21600,0.286764943791753,0.286764943791753
21500,0.286582235082782,0.286582235082782
21400,0.286399875161112,0.286399875161112
21300,0.286217862918441,0.286217862918441
21200,0.286036197251389,0.286036197251389
21100,0.285854877061473,0.285854877061473
21000,0.285673901255080,0.285673901255080
20900,0.285493268743434,0.285493268743434
20800,0.285312978442575,0.285312978442575
20700,0.285133029273328,0.285133029273328
20600,0.284953420161275,0.284953420161275
20500,0.284774150036730,0.284774150036730
20400,0.284595217834714,0.284595217834714
20300,0.284416622494924,0.284416622494924
20200,0.284238362961709,0.284238362961709
20100,0.284060438184045,0.284060438184045
20000,0.283882847115506,0.283882847115506
19900,0.283705588714240,0.283705588714240
19800,0.283528661942945,0.283528661942945
19700,0.283352065768840,0.283352065768840
19600,0.283175799163640,0.283175799163640
19500,0.282999861103536,0.282999861103536
19400,0.282824250569161,0.282824250569161
19300,0.282648966545575,0.282648966545575
19200,0.282474008022234,0.282474008022234
19100,0.282299373992966,0.282299373992966
19000,0.282125063455949,0.282125063455949
18900,0.281951075413687,0.281951075413687
18800,0.281777408872983,0.281777408872983
18700,0.281604062844917,0.281604062844917
18600,0.281431036344824,0.281431036344824
18500,0.281258328392268,0.281258328392268
18400,0.281085938011018,0.281085938011018
18300,0.280913864229030,0.280913864229030
18200,0.280742106078416,0.280742106078416
18100,0.280570662595430,0.280570662595430
18000,0.280399532820436,0.280399532820436
17900,0.280228715797893,0.280228715797893
17800,0.280058210576331,0.280058210576331
17700,0.279888016208325,0.279888016208325
17600,0.279718131750476,0.279718131750476
17500,0.279548556263390,0.279548556263390
17400,0.279379288811652,0.279379288811652
17300,0.279210328463809,0.279210328463809
17200,0.279041674292347,0.279041674292347
17100,0.278873325373666,0.278873325373666
17000,0.278705280788065,0.278705280788065
16900,0.278537539619716,0.278537539619716
16800,0.278370100956646,0.278370100956646
16700,0.278202963890713,0.278202963890713
16600,0.278036127517590,0.278036127517590
16500,0.277869590936739,0.277869590936739
16400,0.277703353251394,0.277703353251394
16300,0.277537413568541,0.277537413568541
16200,0.277371770998896,0.277371770998896
16100,0.277206424656887,0.277206424656887
16000,0.277041373660631,0.277041373660631
15900,0.276876617131917,0.276876617131917
15800,0.276712154196186,0.276712154196186
15700,0.276547983982511,0.276547983982511
15600,0.276384105623577,0.276384105623577
15500,0.276220518255664,0.276220518255664
15400,0.276057221018624,0.276057221018624
15300,0.275894213055866,0.275894213055866
15200,0.275731493514336,0.275731493514336
15100,0.275569061544496,0.275569061544496
15000,0.275406916300307,0.275406916300307
14900,0.275245056939213,0.275245056939213
14800,0.275083482622118,0.275083482622118
14700,0.274922192513370,0.274922192513370
14600,0.274761185780744,0.274761185780744
14500,0.274600461595422,0.274600461595422
14400,0.274440019131976,0.274440019131976
14300,0.274279857568349,0.274279857568349
14200,0.274119976085839,0.274119976085839
14100,0.273960373869083,0.273960373869083
14000,0.273801050106033,0.273801050106033
13900,0.273642003987945,0.273642003987945
13800,0.273483234709362,0.273483234709362
13700,0.273324741468090,0.273324741468090
13600,0.273166523465189,0.273166523465189
13500,0.273008579904951,0.273008579904951
13400,0.272850909994886,0.272850909994886
13300,0.272693512945703,0.272693512945703
13200,0.272536387971294,0.272536387971294
13100,0.272379534288720,0.272379534288720
13000,0.272222951118190,0.272222951118190
12900,0.272066637683051,0.272066637683051
12800,0.271910593209765,0.271910593209765
12700,0.271754816927896,0.271754816927896
12600,0.271599308070097,0.271599308070097
12500,0.271444065872088,0.271444065872088
12400,0.271289089572646,0.271289089572646
12300,0.271134378413586,0.271134378413586
12200,0.270979931639744,0.270979931639744
12100,0.270825748498967,0.270825748498967
12000,0.270671828242093,0.270671828242093
11900,0.270518170122937,0.270518170122937
11800,0.270364773398276,0.270364773398276
11700,0.270211637327833,0.270211637327833
11600,0.270058761174263,0.270058761174263
11500,0.269906144203140,0.269906144203140
11400,0.269753785682937,0.269753785682937
11300,0.269601684885015,0.269601684885015
11200,0.269449841083610,0.269449841083610
11100,0.269298253555813,0.269298253555813
11000,0.269146921581561,0.269146921581561
10900,0.268995844443618,0.268995844443618
10800,0.268845021427565,0.268845021427565
10700,0.268694451821783,0.268694451821783
10600,0.268544134917440,0.268544134917440
10500,0.268394070008477,0.268394070008477
10400,0.268244256391593,0.268244256391593
10300,0.268094693366232,0.268094693366232
10200,0.267945380234570,0.267945380234570
10100,0.267796316301500,0.267796316301500
10000,0.267647500874619,0.267647500874619
9900,0.267498933264213,0.267498933264213
9800,0.267350612783248,0.267350612783248
9700,0.267202538747352,0.267202538747352
9600,0.267054710474802,0.267054710474802
9500,0.266907127286514,0.266907127286514
9400,0.266759788506029,0.266759788506029
9300,0.266612693459495,0.266612693459495
9200,0.266465841475663,0.266465841475663
9100,0.266319231885866,0.266319231885866
9000,0.266172864024011,0.266172864024011
8900,0.266026737226565,0.266026737226565
8800,0.265880850832540,0.265880850832540
8700,0.265735204183484,0.265735204183484
8600,0.265589796623468,0.265589796623468
8500,0.265444627499072,0.265444627499072
8400,0.265299696159372,0.265299696159372
8300,0.265155001955930,0.265155001955930
8200,0.265010544242783,0.265010544242783
8100,0.264866322376425,0.264866322376425
8000,0.264722335715801,0.264722335715801
7900,0.264578583622293,0.264578583622293
7800,0.264435065459708,0.264435065459708
7700,0.264291780594263,0.264291780594263
7600,0.264148728394581,0.264148728394581
7500,0.264005908231671,0.264005908231671
7400,0.263863319478922,0.263863319478922
7300,0.263720961512089,0.263720961512089
7200,0.263578833709281,0.263578833709281
7100,0.263436935450951,0.263436935450951
7000,0.263295266119886,0.263295266119886
6900,0.263153825101191,0.263153825101191
6800,0.263012611782284,0.263012611782284
6700,0.262871625552878,0.262871625552878
6600,0.262730865804977,0.262730865804977
6500,0.262590331932858,0.262590331932858
6400,0.262450023333067,0.262450023333067
6300,0.262309939404403,0.262309939404403
6200,0.262170079547909,0.262170079547909
6100,0.262030443166861,0.262030443166861
6000,0.261891029666756,0.261891029666756
5900,0.261751838455307,0.261751838455307
5800,0.261612868942424,0.261612868942424
5700,0.261474120540209,0.261474120540209
5600,0.261335592662945,0.261335592662945
5500,0.261197284727085,0.261197284727085
5400,0.261059196151240,0.261059196151240
5300,0.260921326356171,0.260921326356171
5200,0.260783674764779,0.260783674764779
5100,0.260646240802092,0.260646240802092
5000,0.260509023895260,0.260509023895260
4900,0.260372023473538,0.260372023473538
4800,0.260235238968283,0.260235238968283
4700,0.260098669812940,0.260098669812940
4600,0.259962315443031,0.259962315443031
4500,0.259826175296150,0.259826175296150
4400,0.259690248811950,0.259690248811950
4300,0.259554535432133,0.259554535432133
4200,0.259419034600442,0.259419034600442
4100,0.259283745762649,0.259283745762649
4000,0.259148668366550,0.259148668366550
3900,0.259013801861951,0.259013801861951
3800,0.258879145700659,0.258879145700659
3700,0.258744699336477,0.258744699336477
3600,0.258610462225188,0.258610462225188
3500,0.258476433824552,0.258476433824552
3400,0.258342613594293,0.258342613594293
3300,0.258209000996091,0.258209000996091
3200,0.258075595493574,0.258075595493574
3100,0.257942396552307,0.257942396552307
3000,0.257809403639782,0.257809403639782
2900,0.257676616225415,0.257676616225415
2800,0.257544033780529,0.257544033780529
2700,0.257411655778352,0.257411655778352
2600,0.257279481694004,0.257279481694004
2500,0.257147511004490,0.257147511004490
2400,0.257015743188690,0.257015743188690
2300,0.256884177727354,0.256884177727354
2200,0.256752814103087,0.256752814103087
2100,0.256621651800348,0.256621651800348
2000,0.256490690305435,0.256490690305435
1900,0.256359929106479,0.256359929106479
1800,0.256229367693438,0.256229367693438
1700,0.256099005558085,0.256099005558085
1600,0.255968842194002,0.255968842194002
1500,0.255838877096569,0.255838877096569
1400,0.255709109762961,0.255709109762961
1300,0.255579539692132,0.255579539692132
1200,0.255450166384817,0.255450166384817
1100,0.255320989343513,0.255320989343513
1000,0.255192008072479,0.255192008072479
900,0.255063222077725,0.255063222077725
800,0.254934630867004,0.254934630867004
700,0.254806233949804,0.254806233949804
600,0.254678030837343,0.254678030837343
500,0.254550021042555,0.254550021042555
400,0.254422204080088,0.254422204080088
300,0.254294579466295,0.254294579466295
200,0.254167146719224,0.254167146719224
100,0.254039905358612,0.254039905358612


==> thresholding_n=1000.csv <==
t,epsilon,delta
6.000000000000000,2.315668803461411,0.901299849079561
7.000000000000000,0.462064772840640,0.370018467073105
8.000000000000000,0.192282411403396,0.174926174670708
9.000000000000000,0.085007859016474,0.081494934173352
10.000000000000000,0.036656161129052,0.035992458364692
11.000000000000000,0.015005915081615,0.014893887397226
12.000000000000000,0.005775174314585,0.005758530051990
13.000000000000000,0.002083816265165,0.002081646627356
14.000000000000000,0.000705238636747,0.000704990014429
15.000000000000000,0.000224288873817,0.000224263722948
16.000000000000000,0.000067194272844,0.000067192015359
17.000000000000000,0.000019012133116,0.000019011952387
18.000000000000000,0.000005093368738,0.000005093355767


==> thresholding_n=10000.csv <==
t,epsilon,delta
60.0000000000000000000000000,0.1316642158819356644983145,0.1233646941227898308213184
70.0000000000000000000000000,0.0047563991644407463063593,0.0047451054108966763886435
80.0000000000000000000000000,0.0000573526959003859367384,0.0000573510512659639745355
90.0000000000000000000000000,0.0000002191837402109673419,0.0000002191837161902131213
100.0000000000000000000000000,0.0000000002889573976343471,0.0000000002889573975925989
110.0000000000000000000000000,0.0000000000001436062804259,0.0000000000001436062804259
120.0000000000000000000000000,0.0000000000000000291269017,0.0000000000000000291269017


==> thresholding_n=100000.csv <==
t,epsilon,delta
550.0000000000000000000000000,0.0174785930352715744573455,0.0173267285080218498560800
570.0000000000000000000000000,0.0012732844683117964211527,0.0012724741855864652503166
590.0000000000000000000000000,0.0000505438570886922487269,0.0000505425797694678520327
610.0000000000000000000000000,0.0000010702522532031598581,0.0000010702516804834213942
630.0000000000000000000000000,0.0000000121283277026245197,0.0000000121283276290763528
650.0000000000000000000000000,0.0000000000743330295643588,0.0000000000743330295615961
670.0000000000000000000000000,0.0000000000002496712348239,0.0000000000002496712348239
690.0000000000000000000000000,0.0000000000000004661557767,0.0000000000000004661557767
710.0000000000000000000000000,0.0000000000000000004908309,0.0000000000000000004908309
730.0000000000000000000000000,0.0000000000000000000002956,0.0000000000000000000002956
750.0000000000000000000000000,0.0000000000000000000000001,0.0000000000000000000000001
770.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000
790.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000
810.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000
830.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000
850.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000
870.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000
890.0000000000000000000000000,0.0000000000000000000000000,0.0000000000000000000000000

